Compressed Basis GMRES on High Performance GPUs

Krylov methods provide a fast and highly parallel numerical tool for the iterative solution of many large-scale sparse linear systems. To a large extent, the performance of practical realizations of these methods is constrained by the communication bandwidth in all current computer architectures, motivating the recent investigation of sophisticated techniques to avoid, reduce, and/or hide the message-passing costs (in distributed platforms) and the memory accesses (in all architectures). This paper introduces a new communication-reduction strategy for the (Krylov) GMRES solver that advocates for decoupling the storage format (i.e., the data representation in memory) of the orthogonal basis from the arithmetic precision that is employed during the operations with that basis. Given that the execution time of the GMRES solver is largely determined by the memory access, the datatype transforms can be mostly hidden, resulting in the acceleration of the iterative step via a lower volume of bits being retrieved from memory. Together with the special properties of the orthonormal basis (whose elements are all bounded by 1), this paves the road toward the aggressive customization of the storage format, which includes some floating point as well as fixed point formats with little impact on the convergence of the iterative process. We develop a high performance implementation of the "compressed basis GMRES" solver in the Ginkgo sparse linear algebra library and using a large set of test problems from the SuiteSparse matrix collection we demonstrate robustness and performance advantages on a modern NVIDIA V100 GPU of up to 50% over the standard GMRES solver that stores all data in IEEE double precision.

==> tables/list.txt <==
AMD/G3_circuit
Bodendiek/CurlCurl_2
Bodendiek/CurlCurl_3
Bodendiek/CurlCurl_4
Bourchtein/atmosmodd
Bourchtein/atmosmodj
Bourchtein/atmosmodl
Bourchtein/atmosmodm
CEMW/t2em
CEMW/tmt_sym
CEMW/tmt_unsym
Freescale/circuit5M_dc
GHS_psdef/apache2
GHS_psdef/audikw_1
GHS_psdef/inline_1
GHS_psdef/ldoor
Janna/Bump_2911
Janna/Cube_Coup_dt6
Janna/Fault_639
Janna/Flan_1565
Janna/Geo_1438
Janna/Hook_1498
Janna/ML_Geer
Janna/Serena
Janna/Transport
McRae/ecology1
McRae/ecology2
Oberwolfach/bone010
Oberwolfach/boneS10
Schenk_AFE/af_0_k101
Schenk_AFE/af_1_k101
Schenk_AFE/af_2_k101
Schenk_AFE/af_3_k101
Schenk_AFE/af_4_k101
Schenk_AFE/af_5_k101
Schenk_AFE/af_shell1
Schenk_AFE/af_shell10
Schenk_AFE/af_shell2
Schenk_AFE/af_shell3
Schenk_AFE/af_shell4
Schenk_AFE/af_shell5
Schenk_AFE/af_shell6
Schenk_AFE/af_shell7
Schenk_AFE/af_shell8
Schenk_AFE/af_shell9
Schmid/thermal2
VLSI/ss
Williams/mc2depi
Wissgott/parabolic_fem


==> tables/ssstats.csv <==
2851
16-Jan-2019 14:21:19
HB,1138_bus,1138,1138,4054,1,0,0,1,1,1,power network problem,4054
HB,494_bus,494,494,1666,1,0,0,1,1,1,power network problem,1666
HB,662_bus,662,662,2474,1,0,0,1,1,1,power network problem,2474
HB,685_bus,685,685,3249,1,0,0,1,1,1,power network problem,3249
HB,abb313,313,176,1557,1,1,0,0,0,0,least squares problem,1557
HB,arc130,130,130,1037,1,0,1,0,0.7586805555555556,0,materials problem,1282
HB,ash219,219,85,438,1,1,0,0,0,0,least squares problem,438
HB,ash292,292,292,2208,1,1,0,0,1,1,least squares problem,2208
HB,ash331,331,104,662,1,1,0,0,0,0,least squares problem,662
HB,ash608,608,188,1216,1,1,0,0,0,0,least squares problem,1216
HB,ash85,85,85,523,1,1,0,0,1,1,least squares problem,523
HB,ash958,958,292,1916,1,1,0,0,0,0,least squares problem,1916
HB,bcspwr01,39,39,131,1,1,0,0,1,1,power network problem,131
HB,bcspwr02,49,49,167,1,1,0,0,1,1,power network problem,167
HB,bcspwr03,118,118,476,1,1,0,0,1,1,power network problem,476
HB,bcspwr04,274,274,1612,1,1,0,0,1,1,power network problem,1612
HB,bcspwr05,443,443,1623,1,1,0,0,1,1,power network problem,1623
HB,bcspwr06,1454,1454,5300,1,1,0,0,1,1,power network problem,5300
HB,bcspwr07,1612,1612,5824,1,1,0,0,1,1,power network problem,5824
HB,bcspwr08,1624,1624,6050,1,1,0,0,1,1,power network problem,6050
HB,bcspwr09,1723,1723,6511,1,1,0,0,1,1,power network problem,6511
HB,bcspwr10,5300,5300,21842,1,1,0,0,1,1,power network problem,21842
HB,bcsstk01,48,48,400,1,0,1,1,1,1,structural problem,400
HB,bcsstk02,66,66,4356,1,0,1,1,1,1,structural problem,4356
HB,bcsstk03,112,112,640,1,0,1,1,1,1,structural problem,640
HB,bcsstk04,132,132,3648,1,0,1,1,1,1,structural problem,3648
HB,bcsstk05,153,153,2423,1,0,1,1,1,1,structural problem,2423
HB,bcsstk06,420,420,7860,1,0,1,1,1,1,structural problem,7860
HB,bcsstk07,420,420,7860,1,0,1,1,1,1,duplicate structural problem,7860
HB,bcsstk08,1074,1074,12960,1,0,1,1,1,1,structural problem,12960
HB,bcsstk09,1083,1083,18437,1,0,1,1,1,1,structural problem,18437
HB,bcsstk10,1086,1086,22070,1,0,1,1,1,1,structural problem,22070
HB,bcsstk11,1473,1473,34241,1,0,1,1,1,1,structural problem,34241
HB,bcsstk12,1473,1473,34241,1,0,1,1,1,1,duplicate structural problem,34241
HB,bcsstk13,2003,2003,83883,1,0,1,1,1,1,computational fluid dynamics problem,83883
HB,bcsstk14,1806,1806,63454,1,0,1,1,1,1,structural problem,63454
HB,bcsstk15,3948,3948,117816,1,0,1,1,1,1,structural problem,117816
HB,bcsstk16,4884,4884,290378,1,0,1,1,1,1,structural problem,290378
HB,bcsstk17,10974,10974,428650,1,0,1,1,1,1,structural problem,428650
HB,bcsstk18,11948,11948,149090,1,0,1,1,1,1,structural problem,149090
HB,bcsstk19,817,817,6853,1,0,1,1,1,1,structural problem,6853
HB,bcsstk20,485,485,3135,1,0,1,1,1,1,structural problem,3135
HB,bcsstk21,3600,3600,26600,1,0,1,1,1,1,structural problem,26600
HB,bcsstk22,138,138,696,1,0,1,1,1,1,structural problem,696
HB,bcsstk23,3134,3134,45178,1,0,1,1,1,1,structural problem,45178
HB,bcsstk24,3562,3562,159910,1,0,1,1,1,1,structural problem,159910
HB,bcsstk25,15439,15439,252241,1,0,1,1,1,1,structural problem,252241
HB,bcsstk26,1922,1922,30336,1,0,1,1,1,1,structural problem,30336
HB,bcsstk27,1224,1224,56126,1,0,1,1,1,1,structural problem,56126
HB,bcsstk28,4410,4410,219024,1,0,1,1,1,1,structural problem,219024
HB,bcsstk29,13992,13992,619488,1,1,1,0,1,1,structural problem,619488
HB,bcsstk30,28924,28924,2043492,1,1,1,0,1,1,structural problem,2043492
HB,bcsstk31,35588,35588,1181416,1,1,1,0,1,1,structural problem,1181416
HB,bcsstk32,44609,44609,2014701,1,1,1,0,1,1,structural problem,2014701
HB,bcsstk33,8738,8738,591904,1,1,1,0,1,1,structural problem,591904
HB,bcsstm01,48,48,24,1,0,1,0,1,1,structural problem,48
HB,bcsstm02,66,66,66,1,0,1,1,1,1,structural problem,66
HB,bcsstm03,112,112,72,1,0,1,0,1,1,structural problem,112
HB,bcsstm04,132,132,66,1,0,1,0,1,1,structural problem,132
HB,bcsstm05,153,153,153,1,0,1,1,1,1,structural problem,153
HB,bcsstm06,420,420,420,1,0,1,1,1,1,structural problem,420
HB,bcsstm07,420,420,7252,1,0,1,1,1,1,structural problem,7252
HB,bcsstm08,1074,1074,1074,1,0,1,1,1,1,structural problem,1074
HB,bcsstm09,1083,1083,1083,1,0,1,1,1,1,structural problem,1083
HB,bcsstm10,1086,1086,22092,1,0,1,0,1,1,structural problem,22092
HB,bcsstm11,1473,1473,1473,1,0,1,1,1,1,structural problem,1473
HB,bcsstm12,1473,1473,19659,1,0,1,1,1,1,structural problem,19659
HB,bcsstm13,2003,2003,21181,1,0,1,0,1,1,computational fluid dynamics problem,21943
HB,bcsstm19,817,817,817,1,0,1,1,1,1,structural problem,817
HB,bcsstm20,485,485,485,1,0,1,1,1,1,structural problem,485
HB,bcsstm21,3600,3600,3600,1,0,1,1,1,1,structural problem,3600
HB,bcsstm22,138,138,138,1,0,1,1,1,1,structural problem,138
HB,bcsstm23,3134,3134,3134,1,0,1,1,1,1,structural problem,3134
HB,bcsstm24,3562,3562,3562,1,0,1,1,1,1,structural problem,3562
HB,bcsstm25,15439,15439,15439,1,0,1,1,1,1,structural problem,15439
HB,bcsstm26,1922,1922,1922,1,0,1,1,1,1,structural problem,1922
HB,bcsstm27,1224,1224,56126,1,0,1,0,1,1,structural problem,56126
HB,beacxc,497,506,50409,1,0,0,0,0,0,economic problem,50409
HB,beaflw,497,507,53403,1,0,0,0,0,0,economic problem,53403
HB,beause,497,507,44551,1,0,0,0,0,0,economic problem,44551
HB,blckhole,2132,2132,14872,1,1,1,0,1,1,structural problem,14872
HB,bp_0,822,822,3276,1,0,0,0,0.009160305343511451,0.001221374045801527,optimization problem sequence,3276
HB,bp_1000,822,822,4661,1,0,0,0,0.009448142581060769,0.0004294610264118531,subsequent optimization problem,4661
HB,bp_1200,822,822,4726,1,0,0,0,0.009322033898305085,0.000423728813559322,subsequent optimization problem,4726
HB,bp_1400,822,822,4790,1,0,0,0,0.01044932079414838,0.0004179728317659352,subsequent optimization problem,4790
HB,bp_1600,822,822,4841,1,0,0,0,0.01075491209927611,0.0004136504653567735,subsequent optimization problem,4841
HB,bp_200,822,822,3802,1,0,0,0,0.00631578947368421,0,subsequent optimization problem,3802
HB,bp_400,822,822,4028,1,0,0,0,0.00546448087431694,0.0004967709885742673,subsequent optimization problem,4028
HB,bp_600,822,822,4172,1,0,0,0,0.006235011990407674,0.0004796163069544365,subsequent optimization problem,4172
HB,bp_800,822,822,4534,1,0,0,0,0.005298013245033113,0.0004415011037527594,subsequent optimization problem,4534
HB,can_1054,1054,1054,12196,1,1,1,0,1,1,structural problem,12196
HB,can_1072,1072,1072,12444,1,1,1,0,1,1,structural problem,12444
HB,can_144,144,144,1296,1,1,1,0,1,1,structural problem,1296
HB,can_161,161,161,1377,1,1,1,0,1,1,structural problem,1377
HB,can_187,187,187,1491,1,1,1,0,1,1,structural problem,1491
HB,can_229,229,229,1777,1,1,1,0,1,1,structural problem,1777
HB,can_24,24,24,160,1,1,1,0,1,1,structural problem,160
HB,can_256,256,256,2916,1,1,1,0,1,1,structural problem,2916
HB,can_268,268,268,3082,1,1,1,0,1,1,structural problem,3082
HB,can_292,292,292,2540,1,1,1,0,1,1,structural problem,2540
HB,can_445,445,445,3809,1,1,1,0,1,1,structural problem,3809
HB,can_61,61,61,557,1,1,1,0,1,1,structural problem,557
HB,can_62,62,62,218,1,1,1,0,1,1,structural problem,218
HB,can_634,634,634,7228,1,1,1,0,1,1,structural problem,7228
HB,can_715,715,715,6665,1,1,1,0,1,1,structural problem,6665
HB,can_73,73,73,377,1,1,1,0,1,1,structural problem,377
HB,can_838,838,838,10010,1,1,1,0,1,1,structural problem,10010
HB,can_96,96,96,768,1,1,1,0,1,1,structural problem,768
HB,curtis54,54,54,291,1,1,1,0,0.9535864978902954,0.9535864978902954,2D/3D problem,291
HB,dwt_1005,1005,1005,8621,1,1,1,0,1,1,structural problem,8621
HB,dwt_1007,1007,1007,8575,1,1,1,0,1,1,structural problem,8575
HB,dwt_1242,1242,1242,10426,1,1,1,0,1,1,structural problem,10426
HB,dwt_162,162,162,1182,1,1,1,0,1,1,structural problem,1182
HB,dwt_193,193,193,3493,1,1,1,0,1,1,structural problem,3493
HB,dwt_198,198,198,1392,1,1,1,0,1,1,structural problem,1392
HB,dwt_209,209,209,1743,1,1,1,0,1,1,structural problem,1743
HB,dwt_221,221,221,1629,1,1,1,0,1,1,structural problem,1629
HB,dwt_234,234,234,834,1,1,1,0,1,1,structural problem,834
HB,dwt_245,245,245,1461,1,1,1,0,1,1,structural problem,1461
HB,dwt_2680,2680,2680,25026,1,1,1,0,1,1,structural problem,25026
HB,dwt_307,307,307,2523,1,1,1,0,1,1,structural problem,2523
HB,dwt_310,310,310,2448,1,1,1,0,1,1,structural problem,2448
HB,dwt_346,346,346,3226,1,1,1,0,1,1,structural problem,3226
HB,dwt_361,361,361,2953,1,1,1,0,1,1,structural problem,2953
HB,dwt_419,419,419,3563,1,1,1,0,1,1,structural problem,3563
HB,dwt_492,492,492,3156,1,1,1,0,1,1,structural problem,3156
HB,dwt_503,503,503,6027,1,1,1,0,1,1,structural problem,6027
HB,dwt_512,512,512,3502,1,1,1,0,1,1,structural problem,3502
HB,dwt_59,59,59,267,1,1,1,0,1,1,structural problem,267
HB,dwt_592,592,592,5104,1,1,1,0,1,1,structural problem,5104
HB,dwt_607,607,607,5131,1,1,1,0,1,1,structural problem,5131
HB,dwt_66,66,66,320,1,1,1,0,1,1,structural problem,320
HB,dwt_72,72,72,222,1,1,1,0,1,1,structural problem,222
HB,dwt_758,758,758,5994,1,1,1,0,1,1,structural problem,5994
HB,dwt_869,869,869,7285,1,1,1,0,1,1,structural problem,7285
HB,dwt_87,87,87,541,1,1,1,0,1,1,structural problem,541
HB,dwt_878,878,878,7448,1,1,1,0,1,1,structural problem,7448
HB,dwt_918,918,918,7384,1,1,1,0,1,1,structural problem,7384
HB,dwt_992,992,992,16744,1,1,1,0,1,1,structural problem,16744
HB,eris1176,1176,1176,18552,1,1,0,0,1,1,power network problem,18552
HB,fs_183_1,183,183,998,1,0,1,0,0.417607223476298,0,2D/3D problem sequence,1069
HB,fs_183_3,183,183,1069,1,0,1,0,0.417607223476298,0,subsequent 2D/3D problem,1069
HB,fs_183_4,183,183,1069,1,0,1,0,0.417607223476298,0,subsequent 2D/3D problem,1069
HB,fs_183_6,183,183,1000,1,0,1,0,0.417607223476298,0,subsequent 2D/3D problem,1069
HB,fs_541_1,541,541,4282,1,0,1,0,0.6826923076923077,0,2D/3D problem sequence,4285
HB,fs_541_2,541,541,4282,1,0,1,0,0.6826923076923077,0,subsequent 2D/3D problem,4285
HB,fs_541_3,541,541,4282,1,0,1,0,0.6826923076923077,0,subsequent 2D/3D problem,4285
HB,fs_541_4,541,541,4273,1,0,1,0,0.6826923076923077,0,subsequent 2D/3D problem,4285
HB,fs_680_1,680,680,2184,1,0,1,0,0.5106815869786369,0,2D/3D problem sequence,2646
HB,fs_680_2,680,680,2424,1,0,1,0,0.5106815869786369,0,subsequent 2D/3D problem,2646
HB,fs_680_3,680,680,2471,1,0,1,0,0.5106815869786369,0,subsequent 2D/3D problem,2646
HB,fs_760_1,760,760,5739,1,0,1,0,0.6510736196319018,0,2D/3D problem sequence,5976
HB,fs_760_2,760,760,5739,1,0,1,0,0.6510736196319018,0,subsequent 2D/3D problem,5976
HB,fs_760_3,760,760,5816,1,0,1,0,0.6510736196319018,0,subsequent 2D/3D problem,5976
HB,gemat1,4929,10595,46591,1,0,0,0,0,0,power network problem,47369
HB,gemat11,4929,4929,33108,1,0,0,0,0.001326419872181358,0,power network problem sequence,33185
HB,gemat12,4929,4929,33044,1,0,0,0,0.001450063440275512,0,subsequent power network problem,33111
HB,gent113,113,113,655,1,1,0,0,0.05663716814159292,0.05663716814159292,statistical/mathematical problem,655
HB,gr_30_30,900,900,7744,1,0,1,1,1,1,2D/3D problem,7744
HB,gre_1107,1107,1107,5664,1,0,0,0,0,0,directed weighted graph,5664
HB,gre_115,115,115,421,1,0,0,0,0.2549019607843137,0,directed weighted graph,421
HB,gre_185,185,185,975,1,0,0,0,0.4146341463414634,0,directed weighted graph,1005
HB,gre_216a,216,216,812,1,0,0,0,0,0,directed weighted graph,876
HB,gre_216b,216,216,812,1,0,0,0,0,0,directed weighted graph,876
HB,gre_343,343,343,1310,1,0,0,0,0,0,directed weighted graph,1435
HB,gre_512,512,512,1976,1,0,0,0,0,0,directed weighted graph,2192
HB,hor_131,434,434,4182,1,0,0,0,1,0.3740661686232657,directed weighted graph,4710
HB,ibm32,32,32,126,1,1,0,0,0.0851063829787234,0.0851063829787234,directed graph,126
HB,illc1033,1033,320,4719,1,0,0,0,0,0,least squares problem,4732
HB,illc1850,1850,712,8636,1,0,0,0,0,0,least squares problem,8758
HB,impcol_a,207,207,572,1,0,0,0,0.02482269503546099,0.01063829787234043,chemical process simulation problem,572
HB,impcol_b,59,59,271,1,0,0,0,0.09491525423728814,0,chemical process simulation problem,312
HB,impcol_c,137,137,400,1,0,0,0,0.04444444444444445,0.01146131805157593,chemical process simulation problem,411
HB,impcol_d,425,425,1255,1,0,0,0,0.05674846625766871,0.0228198859005705,chemical process simulation problem,1339
HB,impcol_e,225,225,1303,1,0,0,0,0.1038338658146965,0.001603849238171612,chemical process simulation problem,1308
HB,jagmesh1,936,936,6264,1,1,1,0,1,1,2D/3D problem,6264
HB,jagmesh2,1009,1009,6865,1,1,1,0,1,1,2D/3D problem,6865
HB,jagmesh3,1089,1089,7361,1,1,1,0,1,1,2D/3D problem,7361
HB,jagmesh4,1440,1440,9504,1,1,1,0,1,1,2D/3D problem,9504
HB,jagmesh5,1180,1180,7750,1,1,1,0,1,1,2D/3D problem,7750
HB,jagmesh6,1377,1377,8993,1,1,1,0,1,1,2D/3D problem,8993
HB,jagmesh7,1138,1138,7450,1,1,1,0,1,1,2D/3D problem,7450
HB,jagmesh8,1141,1141,7465,1,1,1,0,1,1,2D/3D problem,7465
HB,jagmesh9,1349,1349,9101,1,1,1,0,1,1,2D/3D problem,9101
HB,jgl009,9,9,50,1,1,0,0,0.4761904761904762,0.4761904761904762,counter-example problem,50
HB,jgl011,11,11,76,1,1,0,0,0.5151515151515151,0.5151515151515151,counter-example problem,76
HB,jpwh_991,991,991,6027,1,0,1,0,0.9364575059571089,0.9364575059571089,semiconductor device problem,6027
HB,lns_131,131,131,536,1,0,1,0,0.7028301886792453,0.01886792452830189,computational fluid dynamics problem,536
HB,lns_3937,3937,3937,25407,1,0,1,0,0.849666726715907,0.001351107908484958,computational fluid dynamics problem,25407
HB,lns_511,511,511,2796,1,0,1,0,0.7994945240101096,0.02021903959561921,computational fluid dynamics problem,2796
HB,lnsp3937,3937,3937,25407,1,0,1,0,0.849666726715907,0.001351107908484958,computational fluid dynamics problem,25407
HB,lnsp_131,131,131,536,1,0,1,0,0.7028301886792453,0.01886792452830189,computational fluid dynamics problem,536
HB,lnsp_511,511,511,2796,1,0,1,0,0.7994945240101096,0.02021903959561921,computational fluid dynamics problem,2796
HB,lshp1009,1009,1009,6865,1,1,1,0,1,1,duplicate thermal problem,6865
HB,lshp1270,1270,1270,8668,1,1,1,0,1,1,thermal problem,8668
HB,lshp1561,1561,1561,10681,1,1,1,0,1,1,thermal problem,10681
HB,lshp1882,1882,1882,12904,1,1,1,0,1,1,thermal problem,12904
HB,lshp2233,2233,2233,15337,1,1,1,0,1,1,thermal problem,15337
HB,lshp2614,2614,2614,17980,1,1,1,0,1,1,thermal problem,17980
HB,lshp3025,3025,3025,20833,1,1,1,0,1,1,thermal problem,20833
HB,lshp3466,3466,3466,23896,1,1,1,0,1,1,thermal problem,23896
HB,lshp_265,265,265,1753,1,1,1,0,1,1,thermal problem,1753
HB,lshp_406,406,406,2716,1,1,1,0,1,1,thermal problem,2716
HB,lshp_577,577,577,3889,1,1,1,0,1,1,thermal problem,3889
HB,lshp_778,778,778,5272,1,1,1,0,1,1,thermal problem,5272
HB,lund_a,147,147,2449,1,0,1,1,1,1,structural problem,2449
HB,lund_b,147,147,2441,1,0,1,1,1,1,structural problem,2441
HB,mahindas,1258,1258,7682,1,0,0,0,0.01663146779303062,0,economic problem,7682
HB,mbeacxc,496,496,49920,1,0,0,0,0.3162614104531868,0,economic problem,49920
HB,mbeaflw,496,496,49920,1,0,0,0,0.3162614104531868,0,economic problem,49920
HB,mbeause,496,496,41063,1,0,0,0,0.2190689324447286,0.007771192484568281,economic problem,41063
HB,mcca,180,180,2659,1,0,1,0,0.6446147640177491,0,2D/3D problem,2659
HB,mcfe,765,765,24382,1,0,1,0,0.699411440911208,0,2D/3D problem,24382
HB,nnc1374,1374,1374,8588,1,0,1,0,0.8169596690796277,0.5918631769888573,2D/3D problem,8606
HB,nnc261,261,261,1500,1,0,1,0,0.8237037037037037,0.6133333333333333,2D/3D problem,1500
HB,nnc666,666,666,4032,1,0,1,0,0.817831590533847,0.5919381557150746,2D/3D problem,4044
HB,nos1,237,237,1017,1,0,1,1,1,1,structural problem,1017
HB,nos2,957,957,4137,1,0,1,1,1,1,structural problem,4137
HB,nos3,960,960,15844,1,0,1,1,1,1,structural problem,15844
HB,nos4,100,100,594,1,0,1,1,1,1,structural problem,594
HB,nos5,468,468,5172,1,0,1,1,1,1,structural problem,5172
HB,nos6,675,675,3255,1,0,1,1,1,1,2D/3D problem,3255
HB,nos7,729,729,4617,1,0,1,1,1,1,2D/3D problem,4617
HB,orani678,2529,2529,90158,1,0,0,0,0.07068607068607069,2.223531635296341e-05,economic problem,90158
HB,orsirr_1,1030,1030,6858,1,0,1,0,1,0.4094028826355525,computational fluid dynamics problem,6858
HB,orsirr_2,886,886,5970,1,0,1,0,1,0.4118804091266719,computational fluid dynamics problem,5970
HB,orsreg_1,2205,2205,14133,1,0,1,0,1,0.4119718309859155,computational fluid dynamics problem,14133
HB,plat1919,1919,1919,32399,1,0,1,1,1,1,2D/3D problem,32399
HB,plat362,362,362,5786,1,0,1,1,1,1,2D/3D problem,5786
HB,plsk1919,1919,1919,9662,1,0,1,0,1,0,2D/3D problem,9662
HB,plskz362,362,362,1760,1,0,1,0,1,0,2D/3D problem,1760
HB,pores_1,30,30,180,1,0,1,0,0.6266666666666667,0.2933333333333333,computational fluid dynamics problem,180
HB,pores_2,1224,1224,9613,1,0,1,0,0.6119918941470974,0.3914650137084277,computational fluid dynamics problem,9613
HB,pores_3,532,532,3474,1,0,1,0,0.7423521414004078,0.3052345343303875,computational fluid dynamics problem,3474
HB,psmigr_1,3140,3140,543160,1,0,0,0,0.4786508697793794,0.01044772250019444,economic problem,543162
HB,psmigr_2,3140,3140,540022,1,0,0,0,0.4786508697793794,0,economic problem,540022
HB,psmigr_3,3140,3140,543160,1,0,0,0,0.4786508697793794,0,economic problem,543162
HB,rgg010,10,10,76,1,1,0,0,0.6363636363636364,0.6363636363636364,counter-example problem,76
HB,saylr1,238,238,1128,1,0,1,0,1,0.647191011235955,computational fluid dynamics problem,1128
HB,saylr3,1000,1000,3750,1,0,1,0,1,1,computational fluid dynamics problem,3750
HB,saylr4,3564,3564,22316,1,0,1,0,1,1,computational fluid dynamics problem,22316
HB,sherman1,1000,1000,3750,1,0,1,0,1,1,computational fluid dynamics problem,3750
HB,sherman2,1080,1080,23094,1,0,1,0,0.6708458253838466,0.004905968928863451,computational fluid dynamics problem,23094
HB,sherman3,5005,5005,20033,1,0,1,0,1,0.4532871972318339,computational fluid dynamics problem,20033
HB,sherman4,1104,1104,3786,1,0,1,0,1,0,computational fluid dynamics problem,3786
HB,sherman5,3312,3312,20793,1,0,1,0,0.7386305131285396,0.1534237171786511,computational fluid dynamics problem,20793
HB,shl_0,663,663,1687,1,0,0,0,0,0,optimization problem sequence,1687
HB,shl_200,663,663,1726,1,0,0,0,0,0,subsequent optimization problem,1726
HB,shl_400,663,663,1712,1,0,0,0,0,0,subsequent optimization problem,1712
HB,sstmodel,3345,3345,22749,1,1,1,0,1,1,structural problem,22749
HB,steam1,240,240,2248,1,0,1,0,1,0.2729083665338645,computational fluid dynamics problem,3762
HB,steam2,600,600,5660,1,0,1,0,1,0.1877470355731225,computational fluid dynamics problem,13760
HB,steam3,80,80,314,1,0,1,0,1,0.3247863247863248,computational fluid dynamics problem,928
HB,str_0,363,363,2454,1,0,0,0,0.004893964110929853,0,optimization problem sequence,2454
HB,str_200,363,363,3068,1,0,0,0,0.01108936725375081,0,subsequent optimization problem,3068
HB,str_400,363,363,3157,1,0,0,0,0.0196513470681458,0,subsequent optimization problem,3157
HB,str_600,363,363,3279,1,0,0,0,0.01893129770992366,0,subsequent optimization problem,3279
HB,watt_1,1856,1856,11360,1,0,1,0,0.9865319865319865,0.9865319865319865,computational fluid dynamics problem,11360
HB,watt_2,1856,1856,11550,1,0,1,0,0.9804002475758201,0.9671962038374252,computational fluid dynamics problem,11550
HB,well1033,1033,320,4732,1,0,0,0,0,0,least squares problem,4732
HB,well1850,1850,712,8755,1,0,0,0,0,0,least squares problem,8758
HB,west0067,67,67,294,1,0,0,0,0.03424657534246575,0,chemical process simulation problem,294
HB,west0132,132,132,413,1,0,0,0,0.0196078431372549,0.004914004914004914,chemical process simulation problem,414
HB,west0156,156,156,362,1,0,0,0,0,0,chemical process simulation problem,371
HB,west0167,167,167,506,1,0,0,0,0.01622718052738337,0,chemical process simulation problem,507
HB,west0381,381,381,2134,1,0,0,0,0.005565862708719851,0.0009376465072667605,chemical process simulation problem,2157
HB,west0479,479,479,1888,1,0,0,0,0.01366982124079916,0,chemical process simulation problem,1910
HB,west0497,497,497,1721,1,0,0,0,0.006972690296339338,0,chemical process simulation problem,1727
HB,west0655,655,655,2808,1,0,0,0,0.005616005616005616,0,chemical process simulation problem,2854
HB,west0989,989,989,3518,1,0,0,0,0.01812004530011325,0.003985197836606889,chemical process simulation problem,3537
HB,west1505,1505,1505,5414,1,0,0,0,0.001102941176470588,0,chemical process simulation problem,5445
HB,west2021,2021,2021,7310,1,0,0,0,0.00326619488296135,0,chemical process simulation problem,7353
HB,will199,199,199,701,1,1,1,0,0.05596465390279824,0.05596465390279824,structural problem,701
HB,will57,57,57,281,1,1,1,0,0.8660714285714286,0.8660714285714286,semiconductor device problem,281
HB,wm1,207,277,2909,1,0,0,0,0,0,economic problem,2909
HB,wm2,207,260,2942,1,0,0,0,0,0,economic problem,2942
HB,wm3,207,260,2948,1,0,0,0,0,0,economic problem,2948
HB,young1c,841,841,4089,0,0,1,0,1,0.8479064039408867,acoustics problem,4089
HB,young2c,841,841,4089,0,0,1,0,1,0.8479064039408867,duplicate acoustics problem,4089
HB,young3c,841,841,3988,1,0,1,0,0.9380362249761678,0.8071178900540197,acoustics problem,3988
HB,young4c,841,841,4089,0,0,1,0,1,0.8004926108374384,acoustics problem,4089
HB,zenios,2873,2873,1314,1,0,0,0,1,1,optimization problem,27191
ATandT,onetone1,36057,36057,335552,1,0,0,0,0.0742956282869174,0.04331285111284008,frequency-domain circuit simulation problem,341088
ATandT,onetone2,36057,36057,222596,1,0,0,0,0.1128682425939654,0.06622764699821082,frequency-domain circuit simulation problem,227628
ATandT,pre2,659033,659033,5834044,1,0,0,0,0.3317760910564062,0.06536187196755584,frequency-domain circuit simulation problem,5959282
ATandT,twotone,120750,120750,1206265,1,0,0,0,0.2445668624008717,0.1058542372000797,frequency-domain circuit simulation problem,1224224
Averous,epb0,1794,1794,7764,1,0,1,0,0.5008375209380235,0,thermal problem,7764
Averous,epb1,14734,14734,95053,1,0,1,0,0.7293915511896314,0,thermal problem,95053
Averous,epb2,25228,25228,175027,1,0,1,0,0.6705385216189694,0,thermal problem,175027
Averous,epb3,84617,84617,463625,1,0,1,0,0.6674107142857143,0.03155606214116852,thermal problem,463625
Bai,af23560,23560,23560,460598,1,0,1,0,0.9973084203031934,0,computational fluid dynamics problem,484256
Bai,bfwa398,398,398,3678,1,0,1,0,0.9890243902439024,0.9432926829268292,electromagnetics problem,3678
Bai,bfwa62,62,62,450,1,0,1,0,0.9690721649484536,0.8144329896907216,electromagnetics problem,450
Bai,bfwa782,782,782,7514,1,0,1,0,0.9916815210932858,0.9604872251931076,electromagnetics problem,7514
Bai,bfwb398,398,398,2910,1,0,1,0,1,1,electromagnetics problem,2910
Bai,bfwb62,62,62,342,1,0,1,0,1,1,electromagnetics problem,342
Bai,bfwb782,782,782,5982,1,0,1,0,1,1,electromagnetics problem,5982
Bai,bwm200,200,200,796,1,0,0,0,1,0.6644295302013423,chemical process simulation problem,796
Bai,bwm2000,2000,2000,7996,1,0,0,0,1,0.6664442961974649,chemical process simulation problem,7996
Bai,cdde1,961,961,4681,1,0,1,0,1,0,computational fluid dynamics problem sequence,4681
Bai,cdde2,961,961,4681,1,0,1,0,1,0,subsequent computational fluid dynamics problem,4681
Bai,cdde3,961,961,4681,1,0,1,0,1,0,subsequent computational fluid dynamics problem,4681
Bai,cdde4,961,961,4681,1,0,1,0,1,0,subsequent computational fluid dynamics problem,4681
Bai,cdde5,961,961,4681,1,0,1,0,1,0,subsequent computational fluid dynamics problem,4681
Bai,cdde6,961,961,4681,1,0,1,0,1,0,subsequent computational fluid dynamics problem,4681
Bai,ck104,104,104,992,1,0,1,0,1,0,2D/3D problem,992
Bai,ck400,400,400,2860,1,0,1,0,0.9886178861788618,0.001626016260162602,2D/3D problem,2860
Bai,ck656,656,656,3884,1,0,1,0,0.9913258983890955,0,2D/3D problem,3884
Bai,dw1024,2048,2048,10114,1,0,1,0,0.9848747830399207,0.9481775353334987,electromagnetics problem,10114
Bai,dw256A,512,512,2480,1,0,1,0,0.9796747967479674,0.9146341463414634,electromagnetics problem,2480
Bai,dw256B,512,512,2500,1,0,1,0,0.9698189134808853,0.8832997987927566,electromagnetics problem,2500
Bai,dw4096,8192,8192,41746,1,0,1,0,0.9626274065685164,0.9154199201287477,electromagnetics problem,41746
Bai,lop163,163,163,935,1,0,0,0,0.4507772020725389,0,statistical/mathematical problem,935
Bai,mhda416,416,416,8562,1,0,1,0,0.7675276752767528,0.2675871920009523,electromagnetics problem,8562
Bai,mhdb416,416,416,2312,1,0,1,1,1,1,electromagnetics problem,2312
Bai,odepa400,400,400,1201,1,0,1,0,0.9962546816479401,0.9937578027465668,2D/3D problem,1201
Bai,odepb400,400,400,399,1,0,1,0,1,1,2D/3D problem,399
Bai,olm100,100,100,396,1,0,1,0,0.668918918918919,0.3310810810810811,computational fluid dynamics problem,396
Bai,olm1000,1000,1000,3996,1,0,1,0,0.6668891855807744,0.3331108144192256,computational fluid dynamics problem,3996
Bai,olm2000,2000,2000,7996,1,0,1,0,0.6667778519012675,0.3332221480987325,computational fluid dynamics problem,7996
Bai,olm500,500,500,1996,1,0,1,0,0.6671122994652406,0.3328877005347594,computational fluid dynamics problem,1996
Bai,olm5000,5000,5000,19996,1,0,1,0,0.6667111229661243,0.3332888770338757,computational fluid dynamics problem,19996
Bai,pde225,225,225,1065,1,0,1,0,1,0.5,2D/3D problem,1065
Bai,pde2961,2961,2961,14585,1,0,1,0,1,0.5013764624913971,2D/3D problem,14585
Bai,pde900,900,900,4380,1,0,1,0,1,0.5,2D/3D problem,4380
Bai,qc2534,2534,2534,463360,0,0,1,0,1,0,electromagnetics problem,463360
Bai,qc324,324,324,26730,0,0,1,0,1,0,electromagnetics problem,26730
Bai,qh882,882,882,3354,1,0,0,0,0.9264705882352942,0,power network problem,3354
Bai,rbsa480,480,480,17088,1,0,1,0,0.07485627126598615,0.0007039774727208729,robotics problem,17088
Bai,rbsb480,480,480,17088,1,0,1,0,0.07568201818715166,0.0008213552361396304,robotics problem,17088
Bai,rdb2048,2048,2048,12032,1,0,1,0,1,0.7948717948717948,computational fluid dynamics problem,12032
Bai,rdb5000,5000,5000,29600,1,0,1,0,1,0.7967479674796748,computational fluid dynamics problem,29600
Bai,rdb968,968,968,5632,1,0,1,0,1,0.7924528301886793,computational fluid dynamics problem,5632
Bai,rw136,136,136,479,1,0,0,0,0.44258872651357,0.02922755741127349,statistical/mathematical problem,479
Bai,rw496,496,496,1859,1,0,0,0,0.4690693921463152,0,statistical/mathematical problem,1859
Bai,rw5151,5151,5151,20199,1,0,0,0,0.4902222882320907,0,statistical/mathematical problem,20199
Bai,tub100,100,100,396,1,0,1,0,1,0,computational fluid dynamics problem,396
Bai,tub1000,1000,1000,3996,1,0,1,0,1,0,computational fluid dynamics problem,3996
Boeing,bcsstk34,588,588,21418,1,0,1,1,1,1,structural problem,21418
Boeing,bcsstk35,30237,30237,1450163,1,0,1,0,1,1,structural problem,1450163
Boeing,bcsstk36,23052,23052,1143140,1,0,1,1,1,1,structural problem,1143140
Boeing,bcsstk37,25503,25503,1140977,1,0,1,0,1,1,structural problem,1140977
Boeing,bcsstk38,8032,8032,355460,1,0,1,1,1,1,structural problem,355460
Boeing,bcsstm34,588,588,24270,1,0,1,0,1,1,structural problem,24270
Boeing,bcsstm35,30237,30237,20619,1,0,1,0,1,1,structural problem,20619
Boeing,bcsstm36,23052,23052,320606,1,0,1,0,1,1,structural problem,320606
Boeing,bcsstm37,25503,25503,15525,1,0,1,0,1,1,structural problem,15525
Boeing,bcsstm38,8032,8032,10485,1,0,1,0,1,1,structural problem,10485
Boeing,bcsstm39,46772,46772,46772,1,0,1,1,1,1,structural problem,46772
Boeing,crystk01,4875,4875,315891,1,0,1,0,1,1,materials problem,315891
Boeing,crystk02,13965,13965,968583,1,0,1,0,1,1,materials problem,968583
Boeing,crystk03,24696,24696,1751178,1,0,1,0,1,1,materials problem,1751178
Boeing,crystm01,4875,4875,105339,1,0,1,1,1,1,materials problem,105339
Boeing,crystm02,13965,13965,322905,1,0,1,1,1,1,materials problem,322905
Boeing,crystm03,24696,24696,583770,1,0,1,1,1,1,materials problem,583770
Boeing,ct20stif,52329,52329,2600295,1,0,1,1,1,1,structural problem,2698463
Boeing,msc00726,726,726,34518,1,0,1,1,1,1,structural problem,34518
Boeing,msc01050,1050,1050,26198,1,0,1,1,1,1,structural problem,29156
Boeing,msc01440,1440,1440,44998,1,0,1,1,1,1,structural problem,46270
Boeing,msc04515,4515,4515,97707,1,0,1,1,1,1,structural problem,97707
Boeing,msc10848,10848,10848,1229776,1,0,1,1,1,1,structural problem,1229778
Boeing,msc23052,23052,23052,1142686,1,0,1,1,1,1,structural problem,1154814
Boeing,nasa1824,1824,1824,39208,1,0,1,0,1,1,duplicate structural problem,39208
Boeing,nasa2910,2910,2910,174296,1,1,1,0,1,1,duplicate structural problem,174296
Boeing,nasa4704,4704,4704,104756,1,1,1,0,1,1,duplicate structural problem,104756
Boeing,pcrystk02,13965,13965,968583,1,1,1,0,1,1,duplicate materials problem,968583
Boeing,pcrystk03,24696,24696,1751178,1,1,1,0,1,1,duplicate materials problem,1751178
Boeing,pct20stif,52329,52329,2698463,1,1,1,0,1,1,structural problem,2698463
Boeing,pwtk,217918,217918,11524432,1,0,1,1,1,1,structural problem,11634424
Bomhof,circuit_1,2624,2624,35823,1,0,0,0,0.999548641410646,0.2060602413263924,circuit simulation problem,35823
Bomhof,circuit_2,4510,4510,21199,1,0,0,0,0.8065636603186011,0.4152593124925141,circuit simulation problem,21199
Bomhof,circuit_3,12127,12127,48137,1,0,0,0,0.7700717835450027,0.3001104362230811,circuit simulation problem,48137
Bomhof,circuit_4,80209,80209,307604,1,0,0,0,0.8292028705104302,0.3635452210926232,circuit simulation problem,307604
Bova,rma10,46835,46835,2329092,1,0,1,0,1,0.2355549300354827,computational fluid dynamics problem,2374001
Brethour,coater1,1348,1348,19457,1,0,1,0,0.5922916666666667,0.395,computational fluid dynamics problem,19457
Brethour,coater2,9540,9540,207308,1,0,1,0,0.5941884735804569,0.1280874338061923,computational fluid dynamics problem,207308
Brunetiere,thermal,3456,3456,66528,1,0,1,0,1,0.0730593607305936,thermal problem,66528
Cote,mplate,5962,5962,142190,0,0,1,0,1,0.05311683354376486,acoustics problem,142190
Cote,vibrobox,12328,12328,301700,1,0,1,0,1,1,acoustics problem,342828
DRIVCAV,cavity01,317,317,7280,1,0,1,0,0.8037831733483908,0.5198237885462555,computational fluid dynamics problem sequence,7327
DRIVCAV,cavity02,317,317,5923,1,0,1,0,0.8037831733483908,0,subsequent computational fluid dynamics problem,7327
DRIVCAV,cavity03,317,317,7311,1,0,1,0,0.8037831733483908,0,subsequent computational fluid dynamics problem,7327
DRIVCAV,cavity04,317,317,5923,1,0,1,0,0.8037831733483908,0,subsequent computational fluid dynamics problem,7327
DRIVCAV,cavity05,1182,1182,32632,1,0,1,0,0.9049083605322621,0.6103499322813317,computational fluid dynamics problem sequence,32747
DRIVCAV,cavity06,1182,1182,29675,1,0,1,0,0.9049083605322621,0,subsequent computational fluid dynamics problem,32747
DRIVCAV,cavity07,1182,1182,32702,1,0,1,0,0.9049083605322621,0,subsequent computational fluid dynamics problem,32747
DRIVCAV,cavity08,1182,1182,29675,1,0,1,0,0.9049083605322621,0,subsequent computational fluid dynamics problem,32747
DRIVCAV,cavity09,1182,1182,32702,1,0,1,0,0.9049083605322621,0,subsequent computational fluid dynamics problem,32747
DRIVCAV,cavity10,2597,2597,76171,1,0,1,0,0.9372682821986997,0.6400172395216033,computational fluid dynamics problem sequence,76367
DRIVCAV,cavity11,2597,2597,71601,1,0,1,0,0.9372682821986997,0,subsequent computational fluid dynamics problem,76367
DRIVCAV,cavity12,2597,2597,76258,1,0,1,0,0.9372682821986997,0,subsequent computational fluid dynamics problem,76367
DRIVCAV,cavity13,2597,2597,71601,1,0,1,0,0.9372682821986997,0,subsequent computational fluid dynamics problem,76367
DRIVCAV,cavity14,2597,2597,76258,1,0,1,0,0.9372682821986997,0,subsequent computational fluid dynamics problem,76367
DRIVCAV,cavity15,2597,2597,71601,1,0,1,0,0.9372682821986997,0,subsequent computational fluid dynamics problem,76367
DRIVCAV,cavity16,4562,4562,137887,1,0,1,0,0.9531982436361479,0.6542773036781541,computational fluid dynamics problem sequence,138187
DRIVCAV,cavity17,4562,4562,131735,1,0,1,0,0.9531982436361479,0,subsequent computational fluid dynamics problem,138187
DRIVCAV,cavity18,4562,4562,138040,1,0,1,0,0.9531982436361479,0,subsequent computational fluid dynamics problem,138187
DRIVCAV,cavity19,4562,4562,131735,1,0,1,0,0.9531982436361479,0,subsequent computational fluid dynamics problem,138187
DRIVCAV,cavity20,4562,4562,138040,1,0,1,0,0.9531982436361479,0,subsequent computational fluid dynamics problem,138187
DRIVCAV,cavity21,4562,4562,131735,1,0,1,0,0.9531982436361479,0,subsequent computational fluid dynamics problem,138187
DRIVCAV,cavity22,4562,4562,138040,1,0,1,0,0.9531982436361479,0,subsequent computational fluid dynamics problem,138187
DRIVCAV,cavity23,4562,4562,131735,1,0,1,0,0.9531982436361479,0,subsequent computational fluid dynamics problem,138187
DRIVCAV,cavity24,4562,4562,138040,1,0,1,0,0.9531982436361479,0,subsequent computational fluid dynamics problem,138187
DRIVCAV,cavity25,4562,4562,131735,1,0,1,0,0.9531982436361479,0,subsequent computational fluid dynamics problem,138187
DRIVCAV,cavity26,4562,4562,138040,1,0,1,0,0.9531982436361479,0,subsequent computational fluid dynamics problem,138187
FIDAP,ex1,216,216,4317,1,0,1,0,1,0.9980657640232108,computational fluid dynamics problem,4352
FIDAP,ex10,2410,2410,54840,1,0,1,1,1,1,computational fluid dynamics problem,54840
FIDAP,ex10hs,2548,2548,57308,1,0,1,1,1,1,computational fluid dynamics problem,57308
FIDAP,ex11,16614,16614,1096948,1,0,1,0,1,0.9999981487206734,computational fluid dynamics problem,1096948
FIDAP,ex12,3973,3973,79077,1,0,1,0,1,1,computational fluid dynamics problem,80211
FIDAP,ex13,2568,2568,75628,1,0,1,1,1,1,computational fluid dynamics problem,75628
FIDAP,ex14,3251,3251,65875,1,0,1,0,1,1,computational fluid dynamics problem,66775
FIDAP,ex15,6867,6867,98671,1,0,1,1,1,1,computational fluid dynamics problem,98671
FIDAP,ex18,5773,5773,71701,1,0,1,0,1,0.4973910933139182,computational fluid dynamics problem,71805
FIDAP,ex19,12005,12005,259577,1,0,1,0,1,0.4284006268883396,computational fluid dynamics problem,259879
FIDAP,ex2,441,441,26839,1,0,1,0,1,1,computational fluid dynamics problem,26839
FIDAP,ex20,2203,2203,67830,1,0,1,0,1,0.9705407160221662,computational fluid dynamics problem,69981
FIDAP,ex21,656,656,18964,1,0,1,0,1,0.9422327996538296,computational fluid dynamics problem,19144
FIDAP,ex22,839,839,22460,1,0,1,0,1,0.88617551561714,computational fluid dynamics problem,22715
FIDAP,ex23,1409,1409,42760,1,0,1,0,1,0.9386855719486492,computational fluid dynamics problem,43703
FIDAP,ex24,2283,2283,47901,1,0,1,0,1,0.862361129122898,computational fluid dynamics problem,48737
FIDAP,ex25,848,848,24369,1,0,1,0,1,0.9755481671646816,computational fluid dynamics problem,24612
FIDAP,ex26,2163,2163,74464,1,0,1,0,1,0.7325380026938618,computational fluid dynamics problem,94033
FIDAP,ex27,974,974,37652,1,0,1,0,1,0.5304041225928939,computational fluid dynamics problem,40782
FIDAP,ex28,2603,2603,77031,1,0,1,0,1,0.9877623772912288,computational fluid dynamics problem,77781
FIDAP,ex29,2870,2870,23754,1,0,1,0,1,0.9963608504117986,computational fluid dynamics problem,23754
FIDAP,ex3,1821,1821,52685,1,0,1,1,1,1,computational fluid dynamics problem,52685
FIDAP,ex31,3909,3909,91223,1,0,1,0,1,0.7266897116346767,computational fluid dynamics problem,115357
FIDAP,ex32,1159,1159,11047,1,0,1,0,1,1,computational fluid dynamics problem,11343
FIDAP,ex33,1733,1733,22189,1,0,1,1,1,1,computational fluid dynamics problem,22189
FIDAP,ex35,19716,19716,227872,1,0,1,0,1,0.4608754972232364,computational fluid dynamics problem,228208
FIDAP,ex36,3079,3079,53099,1,0,1,0,1,0.9952497822816879,computational fluid dynamics problem,53843
FIDAP,ex37,3565,3565,67591,1,0,1,0,1,0.9536750695030144,computational fluid dynamics problem,67591
FIDAP,ex4,1601,1601,31849,1,0,1,0,1,1,computational fluid dynamics problem,32299
FIDAP,ex40,7740,7740,456188,1,0,1,0,1,0.7709917560940942,computational fluid dynamics problem,458012
FIDAP,ex5,27,27,279,1,0,1,1,1,1,computational fluid dynamics problem,279
FIDAP,ex6,1651,1651,49062,1,0,1,0,1,0.9792406332233408,computational fluid dynamics problem,49533
FIDAP,ex7,1633,1633,46626,1,0,1,0,1,0.8240392950014447,computational fluid dynamics problem,54543
FIDAP,ex8,3096,3096,90841,1,0,1,0,1,0.4310900906034532,computational fluid dynamics problem,106344
FIDAP,ex9,3363,3363,99471,1,0,1,1,1,1,computational fluid dynamics problem,99471
Gaertner,big,13209,13209,91465,1,0,0,0,1,0.999974442854222,directed weighted graph,91465
Gaertner,nopoly,10774,10774,70842,1,0,0,0,1,1,undirected weighted graph,70842
Gaertner,pesa,11738,11738,79566,1,0,0,0,1,0.999970513652179,directed weighted graph,79566
Garon,garon1,3175,3175,84723,1,0,1,0,1,0.6720847366622736,computational fluid dynamics problem,88927
Garon,garon2,13535,13535,373235,1,0,1,0,1,0.6726819817326322,computational fluid dynamics problem,390607
Goodwin,goodwin,7320,7320,324772,1,0,1,0,0.6353114022282706,0.001199255331506196,computational fluid dynamics problem,324784
Goodwin,rim,22560,22560,1014951,1,0,1,0,0.6390640220938991,0,computational fluid dynamics problem,1014951
Graham,graham1,9035,9035,335472,1,0,1,0,0.718197839525901,0.0004322586733311619,computational fluid dynamics problem,335504
Grund,b1_ss,7,7,15,1,0,0,0,0,0,chemical process simulation problem,15
Grund,b2_ss,1089,1089,3895,1,0,0,0,0.0146710837671557,0.0005136106831022085,chemical process simulation problem,4228
Grund,b_dyn,1089,1089,4144,1,0,0,0,0.01454716095729704,0.0004828585224529213,chemical process simulation problem,4264
Grund,bayer01,57735,57735,275094,1,0,0,0,0.0002304047924196823,2.908118011428904e-05,chemical process simulation problem,277774
Grund,bayer02,13935,13935,63307,1,0,0,0,0.001884570082449941,0.000284346713425904,chemical process simulation problem,63679
Grund,bayer03,6747,6747,29195,1,0,0,0,0.003132397173723459,0.0002740852405097985,chemical process simulation problem,56196
Grund,bayer04,20545,20545,85537,1,0,0,0,0.001584088708967702,0.0002104352502425851,chemical process simulation problem,159082
Grund,bayer05,3268,3268,20712,1,0,0,0,0.006682474671265359,0.00135200386286818,chemical process simulation problem,27836
Grund,bayer06,3008,3008,20715,1,0,0,0,0.006745484877058098,0.001351808043257857,chemical process simulation problem,27576
Grund,bayer07,3268,3268,20963,1,0,0,0,0.006682474671265359,0.0013358141310052,chemical process simulation problem,27836
Grund,bayer08,3008,3008,20698,1,0,0,0,0.006745484877058098,0.001352918438345574,chemical process simulation problem,27576
Grund,bayer09,3083,3083,11767,1,0,0,0,0.02112012068640392,0.0001700246535747683,chemical process simulation problem,21216
Grund,bayer10,13436,13436,71594,1,0,0,0,0.002528365095919851,0.0002234917796929782,chemical process simulation problem,94926
Grund,d_dyn,87,87,230,1,0,0,0,0.07692307692307693,0.01769911504424779,chemical process simulation problem,238
Grund,d_dyn1,87,87,232,1,0,0,0,0.07692307692307693,0.01754385964912281,chemical process simulation problem,238
Grund,d_ss,53,53,144,1,0,0,0,0.04137931034482759,0,chemical process simulation problem,149
Grund,meg1,2904,2904,58142,1,0,0,0,0.002374602082078637,0.001996042329863202,circuit simulation problem,58142
Grund,meg4,5860,5860,25258,1,0,0,0,1,1,circuit simulation problem,46842
Grund,poli,4008,4008,8188,1,0,0,0,0.0291866028708134,0.002392344497607655,economic problem,8188
Grund,poli_large,15575,15575,33033,1,0,0,0,0.003543059603405909,0.0004582426394776034,economic problem,33074
Gset,G1,800,800,38352,1,1,0,0,1,1,undirected random graph,38352
Gset,G10,800,800,38352,1,0,0,0,1,1,undirected weighted random graph,38352
Gset,G11,800,800,3200,1,0,0,0,1,1,undirected weighted random graph,3200
Gset,G12,800,800,3200,1,0,0,0,1,1,undirected weighted random graph,3200
Gset,G13,800,800,3200,1,0,0,0,1,1,undirected weighted random graph,3200
Gset,G14,800,800,9388,1,1,0,0,1,1,duplicate undirected random graph,9388
Gset,G15,800,800,9322,1,1,0,0,1,1,duplicate undirected random graph,9322
Gset,G16,800,800,9344,1,1,0,0,1,1,duplicate undirected random graph,9344
Gset,G17,800,800,9334,1,1,0,0,1,1,duplicate undirected random graph,9334
Gset,G18,800,800,9388,1,0,0,0,1,1,undirected weighted random graph,9388
Gset,G19,800,800,9322,1,0,0,0,1,1,undirected weighted random graph,9322
Gset,G2,800,800,38352,1,1,0,0,1,1,undirected random graph,38352
Gset,G20,800,800,9344,1,0,0,0,1,1,undirected weighted random graph,9344
Gset,G21,800,800,9334,1,0,0,0,1,1,undirected weighted random graph,9334
Gset,G22,2000,2000,39980,1,1,0,0,1,1,undirected random graph,39980
Gset,G23,2000,2000,39980,1,1,0,0,1,1,undirected random graph,39980
Gset,G24,2000,2000,39980,1,1,0,0,1,1,undirected random graph,39980
Gset,G25,2000,2000,39980,1,1,0,0,1,1,undirected random graph,39980
Gset,G26,2000,2000,39980,1,1,0,0,1,1,undirected random graph,39980
Gset,G27,2000,2000,39980,1,0,0,0,1,1,undirected weighted random graph,39980
Gset,G28,2000,2000,39980,1,0,0,0,1,1,undirected weighted random graph,39980
Gset,G29,2000,2000,39980,1,0,0,0,1,1,undirected weighted random graph,39980
Gset,G3,800,800,38352,1,1,0,0,1,1,undirected random graph,38352
Gset,G30,2000,2000,39980,1,0,0,0,1,1,undirected weighted random graph,39980
Gset,G31,2000,2000,39980,1,0,0,0,1,1,undirected weighted random graph,39980
Gset,G32,2000,2000,8000,1,0,0,0,1,1,undirected weighted random graph,8000
Gset,G33,2000,2000,8000,1,0,0,0,1,1,undirected weighted random graph,8000
Gset,G34,2000,2000,8000,1,0,0,0,1,1,undirected weighted random graph,8000
Gset,G35,2000,2000,23556,1,1,0,0,1,1,duplicate undirected random graph,23556
Gset,G36,2000,2000,23532,1,1,0,0,1,1,duplicate undirected random graph,23532
Gset,G37,2000,2000,23570,1,1,0,0,1,1,duplicate undirected random graph,23570
Gset,G38,2000,2000,23558,1,1,0,0,1,1,duplicate undirected random graph,23558
Gset,G39,2000,2000,23556,1,0,0,0,1,1,undirected weighted random graph,23556
Gset,G4,800,800,38352,1,1,0,0,1,1,undirected random graph,38352
Gset,G40,2000,2000,23532,1,0,0,0,1,1,undirected weighted random graph,23532
Gset,G41,2000,2000,23570,1,0,0,0,1,1,undirected weighted random graph,23570
Gset,G42,2000,2000,23558,1,0,0,0,1,1,undirected weighted random graph,23558
Gset,G43,1000,1000,19980,1,1,0,0,1,1,undirected random graph,19980
Gset,G44,1000,1000,19980,1,1,0,0,1,1,undirected random graph,19980
Gset,G45,1000,1000,19980,1,1,0,0,1,1,undirected random graph,19980
Gset,G46,1000,1000,19980,1,1,0,0,1,1,undirected random graph,19980
Gset,G47,1000,1000,19980,1,1,0,0,1,1,undirected random graph,19980
Gset,G48,3000,3000,12000,1,1,0,0,1,1,undirected random graph,12000
Gset,G49,3000,3000,12000,1,1,0,0,1,1,undirected random graph,12000
Gset,G5,800,800,38352,1,1,0,0,1,1,undirected random graph,38352
Gset,G50,3000,3000,12000,1,1,0,0,1,1,undirected random graph,12000
Gset,G51,1000,1000,11818,1,1,0,0,1,1,undirected random graph,11818
Gset,G52,1000,1000,11832,1,1,0,0,1,1,undirected random graph,11832
Gset,G53,1000,1000,11828,1,1,0,0,1,1,undirected random graph,11828
Gset,G54,1000,1000,11832,1,1,0,0,1,1,undirected random graph,11832
Gset,G55,5000,5000,24996,1,1,0,0,1,1,duplicate undirected random graph,24996
Gset,G56,5000,5000,24996,1,0,0,0,1,1,undirected weighted random graph,24996
Gset,G57,5000,5000,20000,1,0,0,0,1,1,undirected weighted random graph,20000
Gset,G58,5000,5000,59140,1,1,0,0,1,1,duplicate undirected random graph,59140
Gset,G59,5000,5000,59140,1,0,0,0,1,1,undirected weighted random graph,59140
Gset,G6,800,800,38352,1,0,0,0,1,1,undirected weighted random graph,38352
Gset,G60,7000,7000,34296,1,1,0,0,1,1,duplicate undirected random graph,34296
Gset,G61,7000,7000,34296,1,0,0,0,1,1,undirected weighted random graph,34296
Gset,G62,7000,7000,28000,1,0,0,0,1,1,undirected weighted random graph,28000
Gset,G63,7000,7000,82918,1,1,0,0,1,1,duplicate undirected random graph,82918
Gset,G64,7000,7000,82918,1,0,0,0,1,1,undirected weighted random graph,82918
Gset,G65,8000,8000,32000,1,0,0,0,1,1,undirected weighted random graph,32000
Gset,G66,9000,9000,36000,1,0,0,0,1,1,undirected weighted random graph,36000
Gset,G67,10000,10000,40000,1,0,0,0,1,1,undirected weighted random graph,40000
Gset,G7,800,800,38352,1,0,0,0,1,1,undirected weighted random graph,38352
Gset,G8,800,800,38352,1,0,0,0,1,1,undirected weighted random graph,38352
Gset,G9,800,800,38352,1,0,0,0,1,1,undirected weighted random graph,38352
Gupta,gupta1,31802,31802,2164210,1,1,0,0,1,1,optimization problem,2164210
Gupta,gupta2,62064,62064,4248286,1,1,0,0,1,1,optimization problem,4248286
Gupta,gupta3,16783,16783,9323427,1,1,0,0,1,1,optimization problem,9323427
Hamm,add20,2395,2395,13151,1,0,0,0,1,0.5265898103384158,circuit simulation problem,17319
Hamm,add32,4960,4960,19848,1,0,0,0,1,0.3052122514777001,circuit simulation problem,23884
Hamm,bcircuit,68902,68902,375558,1,0,0,0,1,0.9084315976207868,circuit simulation problem,375558
Hamm,hcircuit,105676,105676,513072,1,0,0,0,0.9999410961997232,0.1951139297670355,circuit simulation problem,513072
Hamm,memplus,17758,17758,99147,1,0,0,0,1,0.4962095614886533,circuit simulation problem,126150
Hamm,scircuit,170998,170998,958936,1,0,0,0,0.9999467019956295,0.8008355096685118,circuit simulation problem,958936
Hollinger,g7jac010,2880,2880,18229,1,0,0,0,0.07102357505222322,0,economic problem,19635
Hollinger,g7jac010sc,2880,2880,18229,1,0,0,0,0.07102357505222322,0,economic problem,19635
Hollinger,g7jac020,5850,5850,42568,1,0,0,0,0.06184526063359838,0,economic problem,45465
Hollinger,g7jac020sc,5850,5850,42568,1,0,0,0,0.06184526063359838,0,economic problem,45465
Hollinger,g7jac040,11790,11790,107383,1,0,0,0,0.04830823961664447,0,economic problem,114671
Hollinger,g7jac040sc,11790,11790,107383,1,0,0,0,0.04830823961664447,0,economic problem,114671
Hollinger,g7jac050sc,14760,14760,145157,1,0,0,0,0.04349647420233192,0,economic problem,157990
Hollinger,g7jac060,17730,17730,183325,1,0,0,0,0.04035864774282543,0,economic problem,203316
Hollinger,g7jac060sc,17730,17730,183325,1,0,0,0,0.04035864774282543,0,economic problem,203316
Hollinger,g7jac080,23670,23670,259648,1,0,0,0,0.03703210435580416,0,economic problem,293976
Hollinger,g7jac080sc,23670,23670,259648,1,0,0,0,0.03703210435580416,0,economic problem,293976
Hollinger,g7jac100,29610,29610,335972,1,0,0,0,0.03529318979455026,0,economic problem,384636
Hollinger,g7jac100sc,29610,29610,335972,1,0,0,0,0.03529318979455026,0,economic problem,384636
Hollinger,g7jac120,35550,35550,412306,1,0,0,0,0.0342243022108217,0,economic problem,475296
Hollinger,g7jac120sc,35550,35550,412306,1,0,0,0,0.0342243022108217,0,economic problem,475296
Hollinger,g7jac140,41490,41490,488633,1,0,0,0,0.03350074170680273,0,economic problem,565956
Hollinger,g7jac140sc,41490,41490,488633,1,0,0,0,0.03350074170680273,0,economic problem,565956
Hollinger,g7jac160,47430,47430,564952,1,0,0,0,0.03297843351620031,0,economic problem,656616
Hollinger,g7jac160sc,47430,47430,564952,1,0,0,0,0.03297843351620031,0,economic problem,656616
Hollinger,g7jac180,53370,53370,641290,1,0,0,0,0.03258366406977314,0,economic problem,747276
Hollinger,g7jac180sc,53370,53370,641290,1,0,0,0,0.03258366406977314,0,economic problem,747276
Hollinger,g7jac200,59310,59310,717620,1,0,0,0,0.03227480202305086,0,economic problem,837936
Hollinger,g7jac200sc,59310,59310,717620,1,0,0,0,0.03227480202305086,0,economic problem,837936
Hollinger,jan99jac020,6774,6774,33744,1,0,0,0,0.003759634062284604,0,economic problem,38692
Hollinger,jan99jac020sc,6774,6774,33744,1,0,0,0,0.003759634062284604,0,economic problem,38692
Hollinger,jan99jac040,13694,13694,72734,1,0,0,0,0.003470816220281136,0,economic problem,82842
Hollinger,jan99jac040sc,13694,13694,72734,1,0,0,0,0.003470816220281136,0,economic problem,82842
Hollinger,jan99jac060,20614,20614,111903,1,0,0,0,0.003378124765408002,0,economic problem,127182
Hollinger,jan99jac060sc,20614,20614,111903,1,0,0,0,0.003378124765408002,0,economic problem,127182
Hollinger,jan99jac080,27534,27534,151063,1,0,0,0,0.003333611134261188,0,economic problem,171522
Hollinger,jan99jac080sc,27534,27534,151063,1,0,0,0,0.003333611134261188,0,economic problem,171522
Hollinger,jan99jac100,34454,34454,190224,1,0,0,0,0.003307461633445052,0,economic problem,215862
Hollinger,jan99jac100sc,34454,34454,190224,1,0,0,0,0.003307461633445052,0,economic problem,215862
Hollinger,jan99jac120,41374,41374,229385,1,0,0,0,0.003290255360374358,0,economic problem,260202
Hollinger,jan99jac120sc,41374,41374,229385,1,0,0,0,0.003290255360374358,0,economic problem,260202
Hollinger,mark3jac020,9129,9129,52883,1,0,0,0,0.07363006419249245,0.01351166293878669,economic problem,56175
Hollinger,mark3jac020sc,9129,9129,52883,1,0,0,0,0.07363006419249245,0.007349249098461679,economic problem,56175
Hollinger,mark3jac040,18289,18289,106803,1,0,0,0,0.07382338721543732,0.01389985784236298,economic problem,113435
Hollinger,mark3jac040sc,18289,18289,106803,1,0,0,0,0.07382338721543732,0.01173364623056615,economic problem,113435
Hollinger,mark3jac060,27449,27449,160723,1,0,0,0,0.07388687991287715,0.01402730528871371,economic problem,170695
Hollinger,mark3jac060sc,27449,27449,160723,1,0,0,0,0.07388687991287715,0.0121839735039789,economic problem,170695
Hollinger,mark3jac080,36609,36609,214643,1,0,0,0,0.07391845139171971,0.01409066941898426,economic problem,227955
Hollinger,mark3jac080sc,36609,36609,214643,1,0,0,0,0.07391845139171971,0.0125985842018466,economic problem,227955
Hollinger,mark3jac100,45769,45769,268563,1,0,0,0,0.07393733869014309,0.01412857360574466,economic problem,285215
Hollinger,mark3jac100sc,45769,45769,268563,1,0,0,0,0.07393733869014309,0.01261351717213372,economic problem,285215
Hollinger,mark3jac120,54929,54929,322483,1,0,0,0,0.07394990714529154,0.01415379562098285,economic problem,342475
Hollinger,mark3jac120sc,54929,54929,322483,1,0,0,0,0.07394990714529154,0.01276529035436745,economic problem,342475
Hollinger,mark3jac140,64089,64089,376395,1,0,0,0,0.07395887333678935,0.01417215070061332,economic problem,399735
Hollinger,mark3jac140sc,64089,64089,376395,1,0,0,0,0.07395887333678935,0.0128291219789848,economic problem,399735
LPnetlib,lp_25fv47,821,1876,10705,1,0,0,0,0,0,linear programming problem,10705
LPnetlib,lp_80bau3b,2262,12061,23264,1,0,0,0,0,0,linear programming problem,23264
LPnetlib,lp_adlittle,56,138,424,1,0,0,0,0,0,linear programming problem,424
LPnetlib,lp_afiro,27,51,102,1,0,0,0,0,0,linear programming problem,102
LPnetlib,lp_agg,488,615,2862,1,0,0,0,0,0,linear programming problem,2862
LPnetlib,lp_agg2,516,758,4740,1,0,0,0,0,0,linear programming problem,4740
LPnetlib,lp_agg3,516,758,4756,1,0,0,0,0,0,linear programming problem,4756
LPnetlib,lp_bandm,305,472,2494,1,0,0,0,0,0,linear programming problem,2494
LPnetlib,lp_beaconfd,173,295,3408,1,0,0,0,0,0,linear programming problem,3408
LPnetlib,lp_blend,74,114,522,1,0,0,0,0,0,linear programming problem,522
LPnetlib,lp_bnl1,643,1586,5532,1,0,0,0,0,0,linear programming problem,5532
LPnetlib,lp_bnl2,2324,4486,14996,1,0,0,0,0,0,linear programming problem,14996
LPnetlib,lp_bore3d,233,334,1448,1,0,0,0,0,0,linear programming problem,1448
LPnetlib,lp_brandy,220,303,2202,1,0,0,0,0,0,linear programming problem,2202
LPnetlib,lp_capri,271,482,1896,1,0,0,0,0,0,linear programming problem,1896
LPnetlib,lp_cre_a,3516,7248,18168,1,0,0,0,0,0,linear programming problem,18168
LPnetlib,lp_cre_b,9648,77137,260785,1,0,0,0,0,0,linear programming problem,260785
LPnetlib,lp_cre_c,3068,6411,15977,1,0,0,0,0,0,linear programming problem,15977
LPnetlib,lp_cre_d,8926,73948,246614,1,0,0,0,0,0,linear programming problem,246614
LPnetlib,lp_cycle,1903,3371,21234,1,0,0,0,0,0,linear programming problem,21234
LPnetlib,lp_czprob,929,3562,10708,1,0,0,0,0,0,linear programming problem,10708
LPnetlib,lp_d2q06c,2171,5831,33081,1,0,0,0,0,0,linear programming problem,33081
LPnetlib,lp_d6cube,415,6184,37704,1,0,0,0,0,0,linear programming problem,37704
LPnetlib,lp_degen2,444,757,4201,1,0,0,0,0,0,linear programming problem,4201
LPnetlib,lp_degen3,1503,2604,25432,1,0,0,0,0,0,linear programming problem,25432
LPnetlib,lp_dfl001,6071,12230,35632,1,0,0,0,0,0,linear programming problem,35632
LPnetlib,lp_e226,223,472,2768,1,0,0,0,0,0,linear programming problem,2768
LPnetlib,lp_etamacro,400,816,2537,1,0,0,0,0,0,linear programming problem,2537
LPnetlib,lp_fffff800,524,1028,6401,1,0,0,0,0,0,linear programming problem,6401
LPnetlib,lp_finnis,497,1064,2760,1,0,0,0,0,0,linear programming problem,2760
LPnetlib,lp_fit1d,24,1049,13427,1,0,0,0,0,0,linear programming problem,13427
LPnetlib,lp_fit1p,627,1677,9868,1,0,0,0,0,0,linear programming problem,9868
LPnetlib,lp_fit2d,25,10524,129042,1,0,0,0,0,0,linear programming problem,129042
LPnetlib,lp_fit2p,3000,13525,50284,1,0,0,0,0,0,linear programming problem,50284
LPnetlib,lp_ganges,1309,1706,6937,1,0,0,0,0,0,linear programming problem,6937
LPnetlib,lp_gfrd_pnc,616,1160,2445,1,0,0,0,0,0,linear programming problem,2445
LPnetlib,lp_greenbea,2392,5598,31070,1,0,0,0,0,0,linear programming problem,31070
LPnetlib,lp_greenbeb,2392,5598,31070,1,0,0,0,0,0,linear programming problem,31070
LPnetlib,lp_grow15,300,645,5620,1,0,0,0,0,0,linear programming problem,5620
LPnetlib,lp_grow22,440,946,8252,1,0,0,0,0,0,linear programming problem,8252
LPnetlib,lp_grow7,140,301,2612,1,0,0,0,0,0,linear programming problem,2612
LPnetlib,lp_israel,174,316,2443,1,0,0,0,0,0,linear programming problem,2443
LPnetlib,lp_kb2,43,68,313,1,0,0,0,0,0,linear programming problem,313
LPnetlib,lp_ken_07,2426,3602,8404,1,0,0,0,0,0,linear programming problem,8404
LPnetlib,lp_ken_11,14694,21349,49058,1,0,0,0,0,0,linear programming problem,49058
LPnetlib,lp_ken_13,28632,42659,97246,1,0,0,0,0,0,linear programming problem,97246
LPnetlib,lp_ken_18,105127,154699,358171,1,0,0,0,0,0,linear programming problem,358171
LPnetlib,lp_lotfi,153,366,1136,1,0,0,0,0,0,linear programming problem,1136
LPnetlib,lp_maros,846,1966,10137,1,0,0,0,0,0,linear programming problem,10137
LPnetlib,lp_maros_r7,3136,9408,144848,1,0,0,0,0,0,linear programming problem,144848
LPnetlib,lp_modszk1,687,1620,3168,1,0,0,0,0,0,linear programming problem,3168
LPnetlib,lp_osa_07,1118,25067,144812,1,0,0,0,0,0,linear programming problem,144812
LPnetlib,lp_osa_14,2337,54797,317097,1,0,0,0,0,0,linear programming problem,317097
LPnetlib,lp_osa_30,4350,104374,604488,1,0,0,0,0,0,linear programming problem,604488
LPnetlib,lp_osa_60,10280,243246,1408073,1,0,0,0,0,0,linear programming problem,1408073
LPnetlib,lp_pds_02,2953,7716,16571,1,0,0,0,0,0,linear programming problem,16571
LPnetlib,lp_pds_06,9881,29351,63220,1,0,0,0,0,0,linear programming problem,63220
LPnetlib,lp_pds_10,16558,49932,107605,1,0,0,0,0,0,linear programming problem,107605
LPnetlib,lp_pds_20,33874,108175,232647,1,0,0,0,0,0,linear programming problem,232647
LPnetlib,lp_perold,625,1506,6148,1,0,0,0,0,0,linear programming problem,6148
LPnetlib,lp_pilot,1441,4860,44375,1,0,0,0,0,0,linear programming problem,44375
LPnetlib,lp_pilot4,410,1123,5264,1,0,0,0,0,0,linear programming problem,5264
LPnetlib,lp_pilot87,2030,6680,74949,1,0,0,0,0,0,linear programming problem,74949
LPnetlib,lp_pilot_ja,940,2267,14977,1,0,0,0,0,0,linear programming problem,14977
LPnetlib,lp_pilot_we,722,2928,9265,1,0,0,0,0,0,linear programming problem,9265
LPnetlib,lp_pilotnov,975,2446,13331,1,0,0,0,0,0,linear programming problem,13331
LPnetlib,lp_qap12,3192,8856,38304,1,0,0,0,0,0,linear programming problem,38304
LPnetlib,lp_qap15,6330,22275,94950,1,0,0,0,0,0,linear programming problem,94950
LPnetlib,lp_qap8,912,1632,7296,1,0,0,0,0,0,linear programming problem,7296
LPnetlib,lp_recipe,91,204,687,1,0,0,0,0,0,linear programming problem,687
LPnetlib,lp_sc105,105,163,340,1,0,0,0,0,0,linear programming problem,340
LPnetlib,lp_sc205,205,317,665,1,0,0,0,0,0,linear programming problem,665
LPnetlib,lp_sc50a,50,78,160,1,0,0,0,0,0,linear programming problem,160
LPnetlib,lp_sc50b,50,78,148,1,0,0,0,0,0,linear programming problem,148
LPnetlib,lp_scagr25,471,671,1725,1,0,0,0,0,0,linear programming problem,1725
LPnetlib,lp_scagr7,129,185,465,1,0,0,0,0,0,linear programming problem,465
LPnetlib,lp_scfxm1,330,600,2732,1,0,0,0,0,0,linear programming problem,2732
LPnetlib,lp_scfxm2,660,1200,5469,1,0,0,0,0,0,linear programming problem,5469
LPnetlib,lp_scfxm3,990,1800,8206,1,0,0,0,0,0,linear programming problem,8206
LPnetlib,lp_scorpion,388,466,1534,1,0,0,0,0,0,linear programming problem,1534
LPnetlib,lp_scrs8,490,1275,3288,1,0,0,0,0,0,linear programming problem,3288
LPnetlib,lp_scsd1,77,760,2388,1,0,0,0,0,0,linear programming problem,2388
LPnetlib,lp_scsd6,147,1350,4316,1,0,0,0,0,0,linear programming problem,4316
LPnetlib,lp_scsd8,397,2750,8584,1,0,0,0,0,0,linear programming problem,8584
LPnetlib,lp_sctap1,300,660,1872,1,0,0,0,0,0,linear programming problem,1872
LPnetlib,lp_sctap2,1090,2500,7334,1,0,0,0,0,0,linear programming problem,7334
LPnetlib,lp_sctap3,1480,3340,9734,1,0,0,0,0,0,linear programming problem,9734
LPnetlib,lp_share1b,117,253,1179,1,0,0,0,0,0,linear programming problem,1179
LPnetlib,lp_share2b,96,162,777,1,0,0,0,0,0,linear programming problem,777
LPnetlib,lp_shell,536,1777,3558,1,0,0,0,0,0,linear programming problem,3558
LPnetlib,lp_ship04l,402,2166,6380,1,0,0,0,0,0,linear programming problem,6380
LPnetlib,lp_ship04s,402,1506,4400,1,0,0,0,0,0,linear programming problem,4400
LPnetlib,lp_ship08l,778,4363,12882,1,0,0,0,0,0,linear programming problem,12882
LPnetlib,lp_ship08s,778,2467,7194,1,0,0,0,0,0,linear programming problem,7194
LPnetlib,lp_ship12l,1151,5533,16276,1,0,0,0,0,0,linear programming problem,16276
LPnetlib,lp_ship12s,1151,2869,8284,1,0,0,0,0,0,linear programming problem,8284
LPnetlib,lp_sierra,1227,2735,8001,1,0,0,0,0,0,linear programming problem,8001
LPnetlib,lp_stair,356,614,4003,1,0,0,0,0,0,linear programming problem,4003
LPnetlib,lp_standata,359,1274,3230,1,0,0,0,0,0,linear programming problem,3230
LPnetlib,lp_standgub,361,1383,3338,1,0,0,0,0,0,linear programming problem,3339
LPnetlib,lp_standmps,467,1274,3878,1,0,0,0,0,0,linear programming problem,3878
LPnetlib,lp_stocfor1,117,165,501,1,0,0,0,0,0,linear programming problem,501
LPnetlib,lp_stocfor2,2157,3045,9357,1,0,0,0,0,0,linear programming problem,9357
LPnetlib,lp_stocfor3,16675,23541,72721,1,0,0,0,0,0,linear programming problem,76473
LPnetlib,lp_truss,1000,8806,27836,1,0,0,0,0,0,linear programming problem,27836
LPnetlib,lp_tuff,333,628,4561,1,0,0,0,0,0,linear programming problem,4561
LPnetlib,lp_vtp_base,198,346,1051,1,0,0,0,0,0,linear programming problem,1051
LPnetlib,lp_wood1p,244,2595,70216,1,0,0,0,0,0,linear programming problem,70216
LPnetlib,lp_woodw,1098,8418,37487,1,0,0,0,0,0,linear programming problem,37487
LPnetlib,lpi_bgdbg1,348,629,1662,1,0,0,0,0,0,linear programming problem,1662
LPnetlib,lpi_bgetam,400,816,2537,1,0,0,0,0,0,linear programming problem,2537
LPnetlib,lpi_bgindy,2671,10880,66266,1,0,0,0,0,0,linear programming problem,66266
LPnetlib,lpi_bgprtr,20,40,70,1,0,0,0,0,0,linear programming problem,70
LPnetlib,lpi_box1,231,261,651,1,0,0,0,0,0,linear programming problem,651
LPnetlib,lpi_ceria3d,3576,4400,21178,1,0,0,0,0,0,linear programming problem,21178
LPnetlib,lpi_chemcom,288,744,1590,1,0,0,0,0,0,linear programming problem,1590
LPnetlib,lpi_cplex1,3005,5224,10947,1,0,0,0,0,0,linear programming problem,10947
LPnetlib,lpi_cplex2,224,378,1215,1,0,0,0,0,0,linear programming problem,1215
LPnetlib,lpi_ex72a,197,215,467,1,0,0,0,0,0,linear programming problem,467
LPnetlib,lpi_ex73a,193,211,457,1,0,0,0,0,0,linear programming problem,457
LPnetlib,lpi_forest6,66,131,246,1,0,0,0,0,0,linear programming problem,246
LPnetlib,lpi_galenet,8,14,22,1,0,0,0,0,0,linear programming problem,22
LPnetlib,lpi_gosh,3792,13455,99953,1,0,0,0,0,0,linear programming problem,99953
LPnetlib,lpi_gran,2658,2525,20111,1,0,0,0,0,0,linear programming problem,20111
LPnetlib,lpi_greenbea,2393,5596,31074,1,0,0,0,0,0,linear programming problem,31074
LPnetlib,lpi_itest2,9,13,26,1,0,0,0,0,0,linear programming problem,26
LPnetlib,lpi_itest6,11,17,29,1,0,0,0,0,0,linear programming problem,29
LPnetlib,lpi_klein1,54,108,750,1,0,0,0,0,0,linear programming problem,750
LPnetlib,lpi_klein2,477,531,5062,1,0,0,0,0,0,linear programming problem,5062
LPnetlib,lpi_klein3,994,1082,13101,1,0,0,0,0,0,linear programming problem,13101
LPnetlib,lpi_mondou2,312,604,1208,1,0,0,0,0,0,linear programming problem,1208
LPnetlib,lpi_pang,361,741,2933,1,0,0,0,0,0,linear programming problem,2933
LPnetlib,lpi_pilot4i,410,1123,5264,1,0,0,0,0,0,linear programming problem,5264
LPnetlib,lpi_qual,323,464,1646,1,0,0,0,0,0,linear programming problem,1646
LPnetlib,lpi_reactor,318,808,2591,1,0,0,0,0,0,linear programming problem,2591
LPnetlib,lpi_refinery,323,464,1626,1,0,0,0,0,0,linear programming problem,1626
LPnetlib,lpi_vol1,323,464,1646,1,0,0,0,0,0,linear programming problem,1646
LPnetlib,lpi_woodinfe,35,89,140,1,0,0,0,0,0,linear programming problem,140
Li,li,22695,22695,1215181,1,0,1,0,1,0.8685670104303111,electromagnetics problem,1350309
Li,pli,22695,22695,1350309,1,1,1,0,1,1,duplicate electromagnetics problem,1350309
Mallya,lhr01,1477,1477,18427,1,0,0,0,0.007324823611784348,0,chemical process simulation problem,18592
Mallya,lhr02,2954,2954,36875,1,0,0,0,0.007320486597050275,0,chemical process simulation problem,37206
Mallya,lhr04,4101,4101,81057,1,0,0,0,0.01515885315769082,0,chemical process simulation problem,82682
Mallya,lhr04c,4101,4101,82682,1,0,0,0,0.01515885315769082,0,chemical process simulation problem,82682
Mallya,lhr07,7337,7337,154660,1,0,0,0,0.0173680609288971,0,chemical process simulation problem,156508
Mallya,lhr07c,7337,7337,156508,1,0,0,0,0.0173680609288971,0,chemical process simulation problem,156508
Mallya,lhr10,10672,10672,228395,1,0,0,0,0.008791586915847653,1.752395305332977e-05,chemical process simulation problem,232633
Mallya,lhr10c,10672,10672,232633,1,0,0,0,0.008791586915847653,1.720467106819501e-05,chemical process simulation problem,232633
Mallya,lhr11,10964,10964,231806,1,0,0,0,0.008200580375103791,3.452591601570929e-05,chemical process simulation problem,233741
Mallya,lhr11c,10964,10964,233741,1,0,0,0,0.008200580375103791,4.280052387841227e-05,chemical process simulation problem,233741
Mallya,lhr14,14270,14270,305750,1,0,0,0,0.006622946983926842,0,chemical process simulation problem,307858
Mallya,lhr14c,14270,14270,307858,1,0,0,0,0.006622946983926842,0,chemical process simulation problem,307858
Mallya,lhr17,17576,17576,379761,1,0,0,0,0.001513390098553639,0.0001527473453564807,chemical process simulation problem,381975
Mallya,lhr17c,17576,17576,381975,1,0,0,0,0.001513390098553639,5.236643939631969e-06,chemical process simulation problem,381975
Mallya,lhr34,35152,35152,746972,1,0,0,0,0.00151326330781556,0.0001553140154832006,chemical process simulation problem,764014
Mallya,lhr34c,35152,35152,764014,1,0,0,0,0.00151326330781556,5.236205217354879e-06,chemical process simulation problem,764014
Mallya,lhr71,70304,70304,1494006,1,0,0,0,0.001513199920413014,0.0001553075692357127,chemical process simulation problem,1528092
Mallya,lhr71c,70304,70304,1528092,1,0,0,0,0.001513199920413014,5.235985883782057e-06,chemical process simulation problem,1528092
Mulvey,finan512,74752,74752,596992,1,0,0,1,1,1,economic problem,596992
Mulvey,pfinan512,74752,74752,596992,1,1,0,0,1,1,duplicate economic problem,596992
Nasa,barth,6691,6691,26439,1,1,1,0,0,0,duplicate structural problem,26439
Nasa,barth4,6019,6019,23492,1,1,1,0,0,0,duplicate structural problem,23492
Nasa,barth5,15606,15606,61484,1,1,1,0,0,0,duplicate structural problem,61484
Nasa,nasa1824,1824,1824,39208,1,0,1,1,1,1,structural problem,39208
Nasa,nasa2146,2146,2146,72250,1,0,1,1,1,1,structural problem,72250
Nasa,nasa2910,2910,2910,174296,1,0,1,1,1,1,structural problem,174296
Nasa,nasa4704,4704,4704,104756,1,0,1,1,1,1,structural problem,104756
Nasa,nasasrb,54870,54870,2677324,1,0,1,1,1,1,structural problem,2677324
Nasa,pwt,36519,36519,326107,1,1,1,0,1,1,duplicate structural problem,326107
Nasa,shuttle_eddy,10429,10429,103599,1,1,1,0,1,1,duplicate structural problem,103599
Nasa,skirt,12598,12598,196520,1,1,1,0,1,1,duplicate structural problem,196520
Nemeth,nemeth01,9506,9506,725054,1,0,0,0,1,1,theoretical/quantum chemistry problem sequence,725054
Nemeth,nemeth02,9506,9506,394808,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,394808
Nemeth,nemeth03,9506,9506,394808,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,394808
Nemeth,nemeth04,9506,9506,394808,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,394808
Nemeth,nemeth05,9506,9506,394808,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,394808
Nemeth,nemeth06,9506,9506,394808,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,394808
Nemeth,nemeth07,9506,9506,394812,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,394812
Nemeth,nemeth08,9506,9506,394816,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,394816
Nemeth,nemeth09,9506,9506,395506,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,395506
Nemeth,nemeth10,9506,9506,401448,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,401448
Nemeth,nemeth11,9506,9506,408264,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,408264
Nemeth,nemeth12,9506,9506,446818,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,446818
Nemeth,nemeth13,9506,9506,474472,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,474472
Nemeth,nemeth14,9506,9506,496144,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,496144
Nemeth,nemeth15,9506,9506,539802,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,539802
Nemeth,nemeth16,9506,9506,587012,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,587012
Nemeth,nemeth17,9506,9506,629620,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,629620
Nemeth,nemeth18,9506,9506,695234,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,695234
Nemeth,nemeth19,9506,9506,818302,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,818302
Nemeth,nemeth20,9506,9506,971870,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,971870
Nemeth,nemeth21,9506,9506,1173746,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,1173746
Nemeth,nemeth22,9506,9506,1358832,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,1358832
Nemeth,nemeth23,9506,9506,1506810,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,1506810
Nemeth,nemeth24,9506,9506,1506550,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,1506550
Nemeth,nemeth25,9506,9506,1511758,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,1511758
Nemeth,nemeth26,9506,9506,1511760,1,0,0,0,1,1,subsequent theoretical/quantum chemistry problem,1511760
Okunbor,aft01,8205,8205,125567,1,0,1,1,1,1,acoustics problem,125567
Okunbor,aft02,8184,8184,127762,0,0,1,0,1,0.9963538443526401,acoustics problem,127762
Qaplib,lp_nug05,210,225,1050,1,0,0,0,0,0,linear programming problem,1050
Qaplib,lp_nug06,372,486,2232,1,0,0,0,0,0,linear programming problem,2232
Qaplib,lp_nug07,602,931,4214,1,0,0,0,0,0,linear programming problem,4214
Qaplib,lp_nug08,912,1632,7296,1,0,0,0,0,0,linear programming problem,7296
Qaplib,lp_nug12,3192,8856,38304,1,0,0,0,0,0,linear programming problem,38304
Qaplib,lp_nug15,6330,22275,94950,1,0,0,0,0,0,linear programming problem,94950
Qaplib,lp_nug20,15240,72600,304800,1,0,0,0,0,0,linear programming problem,304800
Qaplib,lp_nug30,52260,379350,1567800,1,0,0,0,0,0,linear programming problem,1567800
Ronis,xenon1,48600,48600,1181120,1,0,1,0,1,0.775813230671423,materials problem,1181120
Ronis,xenon2,157464,157464,3866688,1,0,1,0,1,0.7756792256277864,materials problem,3866688
Rothberg,3dtube,45330,45330,3213618,1,1,1,0,1,1,computational fluid dynamics problem,3213618
Rothberg,cfd1,70656,70656,1825580,1,0,1,1,1,1,computational fluid dynamics problem,1828364
Rothberg,cfd2,123440,123440,3085406,1,0,1,1,1,1,computational fluid dynamics problem,3087898
Rothberg,gearbox,153746,153746,9080404,1,1,1,0,1,1,structural problem,9080404
Rothberg,struct3,53570,53570,1173694,1,1,1,0,1,1,structural problem,1173694
Rothberg,struct4,4350,4350,237798,1,1,1,0,1,1,structural problem,237798
Shyy,shyy161,76480,76480,329762,1,0,1,0,0.7263358696509635,0.1824427535660244,computational fluid dynamics problem,329762
Shyy,shyy41,4720,4720,20042,1,0,1,0,0.7234369459874719,0.1843753693416854,computational fluid dynamics problem,20042
Simon,appu,14000,14000,1853104,1,0,0,0,1,0.9429754924136972,directed weighted random graph,1853104
Simon,bbmat,38744,38744,1771722,1,0,1,0,0.5295358625441292,0.0005851199495896658,computational fluid dynamics problem,1771722
Simon,olafu,16146,16146,1015156,1,0,1,1,1,1,structural problem,1015156
Simon,raefsky1,3242,3242,293409,1,0,1,0,1,0.09040311269027836,computational fluid dynamics problem sequence,294276
Simon,raefsky2,3242,3242,293551,1,0,1,0,1,0.09753745147411895,subsequent computational fluid dynamics problem,294276
Simon,raefsky3,21200,21200,1488768,1,0,1,0,1,0.4763745189320018,computational fluid dynamics problem,1488768
Simon,raefsky4,19779,19779,1316789,1,0,1,1,1,1,structural problem,1328611
Simon,raefsky5,6316,6316,167178,1,0,1,0,0,0,structural problem,168658
Simon,raefsky6,3402,3402,130371,1,0,1,0,0,0,structural problem,137845
Simon,venkat01,62424,62424,1717792,1,0,1,0,1,0.05542936676316082,computational fluid dynamics problem sequence,1717792
Simon,venkat25,62424,62424,1717763,1,0,1,0,1,0.05539650790563141,subsequent computational fluid dynamics problem,1717792
Simon,venkat50,62424,62424,1717777,1,0,1,0,1,0.05539603939461855,subsequent computational fluid dynamics problem,1717792
TOKAMAK,utm1700b,1700,1700,21509,1,0,1,0,0.5232974910394266,0,electromagnetics problem,21509
TOKAMAK,utm300,300,300,3155,1,0,1,0,0.4651488616462347,0,electromagnetics problem,3155
TOKAMAK,utm3060,3060,3060,42211,1,0,1,0,0.524686470332814,0,electromagnetics problem,42211
TOKAMAK,utm5940,5940,5940,83842,1,0,1,0,0.5290493183743677,0,electromagnetics problem,83842
Vavasis,av41092,41092,41092,1683902,1,0,1,0,0.0009359570219938022,0,2D/3D problem,1683902
Wang,swang1,3169,3169,20841,1,0,1,0,1,0,semiconductor device problem sequence,20841
Wang,swang2,3169,3169,20841,1,0,1,0,1,0,subsequent semiconductor device problem,20841
Wang,wang1,2903,2903,19093,1,0,1,0,1,0.808153180975911,semiconductor device problem sequence,19093
Wang,wang2,2903,2903,19093,1,0,1,0,1,0.808153180975911,subsequent semiconductor device problem,19093
Wang,wang3,26064,26064,177168,1,0,1,0,1,0.9780019059720457,semiconductor device problem,177168
Wang,wang4,26068,26068,177196,1,0,1,0,1,0.04647715843523371,semiconductor device problem,177196
Zhao,Zhao1,33861,33861,166453,1,0,1,0,0.9224990949680222,0,electromagnetics problem,166453
Zhao,Zhao2,33861,33861,166453,1,0,1,0,0.9224990949680222,0,electromagnetics problem,166453
Zitney,extr1,2837,2837,10967,1,0,0,0,0.004209049456331112,0.000364797081623347,chemical process simulation problem,11407
Zitney,hydr1,5308,5308,22680,1,0,0,0,0.004126315789473685,0.0006173383896287151,chemical process simulation problem,23752
Zitney,radfr1,1048,1048,13299,1,0,0,0,0.05374309287714783,0,chemical process simulation problem,13299
Zitney,rdist1,4134,4134,94408,1,0,0,0,0.05878038669628716,0,chemical process simulation problem,94408
Zitney,rdist2,3198,3198,56834,1,0,0,0,0.04562603575332323,0,chemical process simulation problem,56934
Zitney,rdist3a,2398,2398,61896,1,0,0,0,0.1404154186743065,0,chemical process simulation problem,61896
Cunningham,k3plates,11107,11107,378927,1,0,1,0,1,0.999260507857104,acoustics problem,378927
Cunningham,m3plates,11107,11107,6639,1,0,1,0,1,1,acoustics problem,6639
Cunningham,qa8fk,66127,66127,1660579,1,0,1,0,1,1,acoustics problem,1660579
Cunningham,qa8fm,66127,66127,1660579,1,0,1,1,1,1,acoustics problem,1660579
Boeing,bcsstk39,46772,46772,2060662,1,0,1,0,1,1,structural problem,2089294
Chen,pkustk01,22044,22044,979380,1,1,1,0,1,1,structural problem,979380
Chen,pkustk02,10800,10800,810000,1,1,1,0,1,1,structural problem,810000
Chen,pkustk03,63336,63336,3130416,1,1,1,0,1,1,structural problem,3130416
Chen,pkustk04,55590,55590,4218660,1,1,1,0,1,1,structural problem,4218660
Chen,pkustk05,37164,37164,2205144,1,1,1,0,1,1,structural problem,2205144
Chen,pkustk06,43164,43164,2571768,1,1,1,0,1,1,structural problem,2571768
Chen,pkustk07,16860,16860,2418804,1,1,1,0,1,1,structural problem,2418804
Chen,pkustk08,22209,22209,3226671,1,1,1,0,1,1,structural problem,3226671
Chen,pkustk09,33960,33960,1583640,1,1,1,0,1,1,structural problem,1583640
Chen,pkustk10,80676,80676,4308984,1,1,1,0,1,1,structural problem,4308984
Chen,pkustk11,87804,87804,5217912,1,1,1,0,1,1,structural problem,5217912
Chen,pkustk12,94653,94653,7512317,1,1,1,0,1,1,structural problem,7512317
Chen,pkustk13,94893,94893,6616827,1,1,1,0,1,1,structural problem,6616827
Chen,pkustk14,151926,151926,14836504,1,1,1,0,1,1,structural problem,14836504
MathWorks,pivtol,102,102,306,1,0,0,0,0.9901960784313726,0,statistical/mathematical problem,306
Kim,kim1,38415,38415,933195,0,0,1,0,0.9897360244976419,0,2D/3D problem,933195
Kim,kim2,456976,456976,11330020,0,0,1,0,0.9970363405132914,0,2D/3D problem,11330020
Langemyr,comsol,1500,1500,97645,1,0,1,0,0.9990327110094128,0.0008944822923708982,structural problem,97645
Pothen,barth,6691,6691,46187,1,1,1,0,1,1,structural problem,46187
Pothen,barth4,6019,6019,40965,1,1,1,0,1,1,structural problem,40965
Pothen,barth5,15606,15606,107362,1,1,1,0,1,1,structural problem,107362
Pothen,bodyy4,17546,17546,121550,1,0,1,1,1,1,structural problem,121938
Pothen,bodyy5,18589,18589,128853,1,0,1,1,1,1,structural problem,129281
Pothen,bodyy6,19366,19366,134208,1,0,1,1,1,1,structural problem,134748
Pothen,commanche_dual,7920,7920,31680,1,1,1,0,1,1,structural problem,31680
Pothen,mesh1e1,48,48,306,1,0,1,1,1,1,structural problem,306
Pothen,mesh1em1,48,48,306,1,0,1,1,1,1,structural problem,306
Pothen,mesh1em6,48,48,306,1,0,1,1,1,1,structural problem,306
Pothen,mesh2e1,306,306,2018,1,0,1,1,1,1,structural problem,2018
Pothen,mesh2em5,306,306,2018,1,0,1,1,1,1,structural problem,2018
Pothen,mesh3e1,289,289,1377,1,0,1,1,1,1,structural problem,1889
Pothen,mesh3em5,289,289,1377,1,0,1,1,1,1,structural problem,1889
Pothen,onera_dual,85567,85567,419201,1,1,1,0,1,1,structural problem,419201
Pothen,pwt,36519,36519,326107,1,1,1,0,1,1,structural problem,326107
Pothen,shuttle_eddy,10429,10429,103599,1,1,1,0,1,1,structural problem,103599
Pothen,skirt,12598,12598,196520,1,1,1,0,1,1,structural problem,196520
Pothen,sphere2,66,66,450,1,1,1,0,1,1,structural problem,450
Pothen,sphere3,258,258,1794,1,1,1,0,1,1,structural problem,1794
Pothen,tandem_dual,94069,94069,460493,1,1,1,0,1,1,structural problem,460493
Pothen,tandem_vtx,18454,18454,253350,1,1,1,0,1,1,structural problem,253350
Norris,fv1,9604,9604,85264,1,0,1,1,1,1,2D/3D problem,85264
Norris,fv2,9801,9801,87025,1,0,1,1,1,1,2D/3D problem,87025
Norris,fv3,9801,9801,87025,1,0,1,1,1,1,2D/3D problem,87025
Norris,heart1,3557,3557,1385317,1,0,1,0,1,0,2D/3D problem,1387773
Norris,heart2,2339,2339,680341,1,0,1,0,1,0,2D/3D problem,682797
Norris,heart3,2339,2339,680341,1,0,1,0,1,0,2D/3D problem,682797
Norris,lung1,1650,1650,7419,1,0,1,0,0.5713295198474606,0,computational fluid dynamics problem,7419
Norris,lung2,109460,109460,492564,1,0,1,0,0.5714270798529903,0,computational fluid dynamics problem,492564
Norris,stomach,213360,213360,3021648,1,0,1,0,0.8474914253808726,0,2D/3D problem,3021648
Norris,torso1,116158,116158,8516500,1,0,1,0,0.4243874832715144,0,2D/3D problem,8516500
Norris,torso2,115967,115967,1033473,1,0,1,0,0.9916360219987662,0,2D/3D problem,1033473
Norris,torso3,259156,259156,4429042,1,0,1,0,0.9513722917125312,0,2D/3D problem,4429042
Shen,e40r0100,17281,17281,553562,1,0,1,0,0.3079877899832364,0.001965387548691824,2D/3D problem,553562
Shen,shermanACa,3432,3432,25220,1,0,1,0,0.163759867817147,0.02157150725169818,2D/3D problem,25220
Shen,shermanACb,18510,18510,145149,1,0,1,0,0.1493062958488302,0.02665845434660729,2D/3D problem,145149
Shen,shermanACd,6136,6136,53329,1,0,1,0,0.1520140698832454,0.01665501239590617,2D/3D problem,53329
Pereyra,landmark,71952,2704,1146848,1,0,0,0,0,0,least squares problem,1151232
vanHeukelum,cage3,5,5,19,1,0,0,0,1,0,directed weighted graph,19
vanHeukelum,cage4,9,9,49,1,0,0,0,1,0,directed weighted graph,49
vanHeukelum,cage5,37,37,233,1,0,0,0,1,0.04081632653061224,directed weighted graph,233
vanHeukelum,cage6,93,93,785,1,0,0,0,1,0.09248554913294797,directed weighted graph,785
vanHeukelum,cage7,340,340,3084,1,0,0,0,1,0.1020408163265306,directed weighted graph,3084
vanHeukelum,cage8,1015,1015,11003,1,0,0,0,1,0.144973968762515,directed weighted graph,11003
vanHeukelum,cage9,3534,3534,41594,1,0,0,0,1,0.1535470310036784,directed weighted graph,41594
vanHeukelum,cage10,11397,11397,150645,1,0,0,0,1,0.1743077099850626,directed weighted graph,150645
vanHeukelum,cage11,39082,39082,559722,1,0,0,0,1,0.1821988322065151,directed weighted graph,559722
vanHeukelum,cage12,130228,130228,2032536,1,0,0,0,1,0.1935123018985359,directed weighted graph,2032536
vanHeukelum,cage13,445315,445315,7479343,1,0,0,0,1,0.2004785878020389,directed weighted graph,7479343
vanHeukelum,cage14,1505785,1505785,27130349,1,0,0,0,1,0.2073316837703073,directed weighted graph,27130349
vanHeukelum,cage15,5154859,5154859,99199551,1,0,0,0,1,0.2131193964673732,directed weighted graph,99199551
Hohn,fd12,7500,7500,28462,1,0,1,0,0.0002810765230834094,0,materials problem,28462
Hohn,fd15,11532,11532,44206,1,0,1,0,0,0,materials problem,44206
Hohn,fd18,16428,16428,63406,1,0,1,0,3.154275620603729e-05,0,materials problem,63406
Hohn,sinc12,7500,7500,283992,1,0,1,0,0.01755337541442645,0,materials problem,294986
Hohn,sinc15,11532,11532,551184,1,0,1,0,0.01378652867239141,0,materials problem,568526
Hohn,sinc18,16428,16428,948696,1,0,1,0,0.01157085557378834,0,materials problem,973826
Alemdar,Alemdar,6245,6245,42581,1,0,1,0,1,1,2D/3D problem,42581
Andrews,Andrews,60000,60000,760154,1,0,1,1,1,1,computer graphics/vision problem,760154
FEMLAB,ns3Da,20414,20414,1679599,1,0,1,0,0.9999825339398674,0,computational fluid dynamics problem,1679599
FEMLAB,poisson2D,367,367,2417,1,0,1,0,1,0,computational fluid dynamics problem,2417
FEMLAB,poisson3Da,13514,13514,352762,1,0,1,0,1,0,computational fluid dynamics problem,352762
FEMLAB,poisson3Db,85623,85623,2374949,1,0,1,0,1,0,computational fluid dynamics problem,2374949
FEMLAB,problem1,415,415,2779,1,0,1,0,1,0.6548223350253807,2D/3D problem,2779
FEMLAB,sme3Da,12504,12504,874887,1,0,1,0,0.9999710105602732,0.4370888572710733,structural problem,874887
FEMLAB,sme3Db,29067,29067,2081063,1,0,1,0,0.999978557463075,0.4406373111838425,structural problem,2081063
FEMLAB,sme3Dc,42930,42930,3148656,1,0,1,0,0.9999793929020139,0.4391179389295772,structural problem,3148656
FEMLAB,waveguide3D,21036,21036,303468,0,0,1,0,1,0,electromagnetics problem,303468
Lucifora,cell1,7055,7055,30082,1,0,0,0,0.9970503597122302,0,directed weighted graph,34855
Lucifora,cell2,7055,7055,30082,1,0,0,0,0.9970503597122302,0.004342728101793546,directed weighted graph,34855
ND,nd3k,9000,9000,3279690,1,0,1,1,1,1,2D/3D problem,3279690
ND,nd6k,18000,18000,6897316,1,0,1,1,1,1,2D/3D problem,6897316
ND,nd12k,36000,36000,14220946,1,0,1,1,1,1,2D/3D problem,14220946
ND,nd24k,72000,72000,28715634,1,0,1,1,1,1,2D/3D problem,28715634
Schenk_AFE,af_shell1,504855,504855,17562051,1,0,1,0,1,1,structural problem sequence,17588875
Schenk_AFE,af_shell2,504855,504855,17562051,1,0,1,0,1,1,subsequent structural problem,17588875
Schenk_AFE,af_shell3,504855,504855,17562051,1,0,1,1,1,1,subsequent structural problem,17588875
Schenk_AFE,af_shell4,504855,504855,17562051,1,0,1,1,1,1,subsequent structural problem,17588875
Schenk_AFE,af_shell5,504855,504855,17579155,1,0,1,0,1,1,subsequent structural problem,17588875
Schenk_AFE,af_shell6,504855,504855,17579155,1,0,1,0,1,1,subsequent structural problem,17588875
Schenk_AFE,af_shell7,504855,504855,17579155,1,0,1,1,1,1,subsequent structural problem,17588875
Schenk_AFE,af_shell8,504855,504855,17579155,1,0,1,1,1,1,subsequent structural problem,17588875
Schenk_AFE,af_shell9,504855,504855,17588845,1,0,1,0,1,1,subsequent structural problem,17588875
Schenk_IBMNA,c-62,41731,41731,559341,1,0,0,0,1,1,optimization problem sequence,559343
Schenk_IBMNA,c-64,51035,51035,707985,1,0,0,0,1,1,optimization problem sequence,717841
Schenk_IBMNA,c-66,49989,49989,444853,1,0,0,0,1,1,optimization problem sequence,499007
Schenk_IBMNA,c-67,57975,57975,530229,1,0,0,0,1,1,optimization problem sequence,531935
Schenk_IBMNA,c-73,169422,169422,1279274,1,0,0,0,1,1,optimization problem sequence,1279274
Schenk_IBMSDS,2D_27628_bjtcai,27628,27628,206670,1,0,1,0,0.9995761793531919,0.2185967538342959,semiconductor device problem,442898
Schenk_IBMSDS,2D_54019_highK,54019,54019,486129,1,0,1,0,0.9980889117620531,0.189734095484946,semiconductor device problem,996414
Schenk_IBMSDS,3D_28984_Tetra,28984,28984,285092,1,0,1,0,0.9874041102377119,0.3613007012666531,semiconductor device problem,599170
Schenk_IBMSDS,3D_51448_3D,51448,51448,537038,1,0,1,0,0.9920908271502504,0.1870343293725159,semiconductor device problem,1056610
Schenk_IBMSDS,ibm_matrix_2,51448,51448,537038,1,0,1,0,0.9920908271502504,0.185666920653226,semiconductor device problem,1056610
Schenk_IBMSDS,matrix_9,103430,103430,1205518,1,0,1,0,0.9966503478484926,0.1744833443427385,semiconductor device problem,2121550
Schenk_IBMSDS,matrix-new_3,125329,125329,893984,1,0,1,0,0.9871118002084263,0.2826079320371298,semiconductor device problem,2678750
Schenk_ISEI,barrier2-10,115625,115625,2158759,1,0,1,0,1,0.1989334147759642,subsequent semiconductor device problem,3897557
Schenk_ISEI,barrier2-11,115625,115625,2158759,1,0,1,0,1,0.1988805553760946,subsequent semiconductor device problem,3897557
Schenk_ISEI,barrier2-12,115625,115625,2158759,1,0,1,0,1,0.1983617501551521,subsequent semiconductor device problem,3897557
Schenk_ISEI,barrier2-1,113076,113076,2129496,1,0,1,0,1,0.1972208170916773,semiconductor device problem sequence,3805068
Schenk_ISEI,barrier2-2,113076,113076,2129496,1,0,1,0,1,0.1971642812509299,subsequent semiconductor device problem,3805068
Schenk_ISEI,barrier2-3,113076,113076,2129496,1,0,1,0,1,0.1980361234266671,subsequent semiconductor device problem,3805068
Schenk_ISEI,barrier2-4,113076,113076,2129496,1,0,1,0,1,0.189249263546285,subsequent semiconductor device problem,3805068
Schenk_ISEI,barrier2-9,115625,115625,2158759,1,0,1,0,1,0.2036036406422221,semiconductor device problem sequence,3897557
Schenk_ISEI,igbt3,10938,10938,130500,1,0,1,0,1,0.1720279018417223,semiconductor device problem,234006
Schenk_ISEI,nmos3,18588,18588,237130,1,0,1,0,1,0.1670891636390259,semiconductor device problem,386594
Schenk_ISEI,ohne2,181343,181343,6869939,1,0,1,0,1,0.09493801090692276,semiconductor device problem,11063545
Schenk_ISEI,para-10,155924,155924,2094873,1,0,1,0,1,0.1980866954210761,subsequent semiconductor device problem,5416358
Schenk_ISEI,para-4,153226,153226,2930882,1,0,1,0,1,0.2900222345747638,semiconductor device problem,5326228
Schenk_ISEI,para-5,155924,155924,2094873,1,0,1,0,1,0.3692588097985042,semiconductor device problem sequence,5416358
Schenk_ISEI,para-6,155924,155924,2094873,1,0,1,0,1,0.3692588097985042,subsequent semiconductor device problem,5416358
Schenk_ISEI,para-7,155924,155924,2094873,1,0,1,0,1,0.3692588097985042,subsequent semiconductor device problem,5416358
Schenk_ISEI,para-8,155924,155924,2094873,1,0,1,0,1,0.1779654854253516,subsequent semiconductor device problem,5416358
Schenk_ISEI,para-9,155924,155924,2094873,1,0,1,0,1,0.1810599453621524,subsequent semiconductor device problem,5416358
Kamvar,Stanford,281903,281903,2312497,1,1,0,0,0.2766368994208425,0.2766368994208425,directed graph,2312497
Kamvar,Stanford_Berkeley,683446,683446,7583376,1,1,0,0,0.2502051856587356,0.2502051856587356,directed graph,7583376
Sumner,graphics,29493,11822,117954,1,0,1,0,0,0,computer graphics/vision problem,117954
Tromble,language,399130,399130,1216334,1,0,0,0,0.05790231080611451,0,directed weighted graph,1216334
Sanghavi,ecl32,51993,51993,380415,1,0,1,0,0.9219175329301935,0.6030290297239527,semiconductor device problem,380415
Sandia,adder_dcop_01,1813,1813,11156,1,0,0,0,0.6544094067343666,0.01582041688936398,subsequent circuit simulation problem,11156
Sandia,adder_dcop_02,1813,1813,11246,1,0,0,0,0.6481736368448915,0.02604552673372154,subsequent circuit simulation problem,11246
Sandia,adder_dcop_03,1813,1813,11148,1,0,0,0,0.6429870546699475,0.03509147319995721,subsequent circuit simulation problem,11148
Sandia,adder_dcop_04,1813,1813,11107,1,0,0,0,0.6505480335267569,0.003868471953578337,subsequent circuit simulation problem,11107
Sandia,adder_dcop_05,1813,1813,11097,1,0,0,0,0.6473752151462995,0.01333907056798623,subsequent circuit simulation problem,11097
Sandia,adder_dcop_06,1813,1813,11224,1,0,0,0,0.6486257030669638,0.01464501751034702,subsequent circuit simulation problem,11224
Sandia,adder_dcop_07,1813,1813,11226,1,0,0,0,0.6484880636604774,0.005941644562334218,subsequent circuit simulation problem,11226
Sandia,adder_dcop_08,1813,1813,11242,1,0,0,0,0.6478127317021501,0.005296049147336087,subsequent circuit simulation problem,11242
Sandia,adder_dcop_09,1813,1813,11239,1,0,0,0,0.6484424666242848,0.006145369781733418,subsequent circuit simulation problem,11239
Sandia,adder_dcop_10,1813,1813,11232,1,0,0,0,0.6478634291167427,0.00572579790054077,subsequent circuit simulation problem,11232
Sandia,adder_dcop_11,1813,1813,11243,1,0,0,0,0.6481677610675705,0.00487184918449481,subsequent circuit simulation problem,11243
Sandia,adder_dcop_12,1813,1813,11246,1,0,0,0,0.6481736368448915,0.004446797247220751,subsequent circuit simulation problem,11246
Sandia,adder_dcop_13,1813,1813,11245,1,0,0,0,0.6482422702244811,0.002753070732740364,subsequent circuit simulation problem,11245
Sandia,adder_dcop_14,1813,1813,11246,1,0,0,0,0.6481736368448915,0.008258337744838539,subsequent circuit simulation problem,11246
Sandia,adder_dcop_15,1813,1813,11246,1,0,0,0,0.6481736368448915,0.005929062996294336,subsequent circuit simulation problem,11246
Sandia,adder_dcop_16,1813,1813,11246,1,0,0,0,0.6481736368448915,0.008258337744838539,subsequent circuit simulation problem,11246
Sandia,adder_dcop_17,1813,1813,11246,1,0,0,0,0.6481736368448915,0.009105346744309158,subsequent circuit simulation problem,11246
Sandia,adder_dcop_18,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_19,1813,1813,11245,1,0,0,0,0.6482422702244811,0.007623888182973317,subsequent circuit simulation problem,11245
Sandia,adder_dcop_20,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007411328745367919,subsequent circuit simulation problem,11246
Sandia,adder_dcop_21,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007411328745367919,subsequent circuit simulation problem,11246
Sandia,adder_dcop_22,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007411328745367919,subsequent circuit simulation problem,11246
Sandia,adder_dcop_23,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007411328745367919,subsequent circuit simulation problem,11246
Sandia,adder_dcop_24,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007411328745367919,subsequent circuit simulation problem,11246
Sandia,adder_dcop_25,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007411328745367919,subsequent circuit simulation problem,11246
Sandia,adder_dcop_26,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007411328745367919,subsequent circuit simulation problem,11246
Sandia,adder_dcop_27,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007411328745367919,subsequent circuit simulation problem,11246
Sandia,adder_dcop_28,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007411328745367919,subsequent circuit simulation problem,11246
Sandia,adder_dcop_29,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_30,1813,1813,11246,1,0,0,0,0.6481736368448915,0.008046585494970884,subsequent circuit simulation problem,11246
Sandia,adder_dcop_31,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_32,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_33,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_34,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_35,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007411328745367919,subsequent circuit simulation problem,11246
Sandia,adder_dcop_36,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_37,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_38,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_39,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_40,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_41,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_42,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_43,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_44,1813,1813,11245,1,0,0,0,0.6482422702244811,0.007623888182973317,subsequent circuit simulation problem,11245
Sandia,adder_dcop_45,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_46,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_47,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_48,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_49,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_50,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_51,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007411328745367919,subsequent circuit simulation problem,11246
Sandia,adder_dcop_52,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_53,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007411328745367919,subsequent circuit simulation problem,11246
Sandia,adder_dcop_54,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_55,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_56,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007623080995235574,subsequent circuit simulation problem,11246
Sandia,adder_dcop_57,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_58,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_59,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_60,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_61,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_62,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_63,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_64,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_65,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_66,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_67,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_68,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_dcop_69,1813,1813,11246,1,0,0,0,0.6481736368448915,0.007834833245103229,subsequent circuit simulation problem,11246
Sandia,adder_trans_01,1814,1814,14579,1,0,0,0,1,0.03115703773289494,circuit simulation problem sequence,14579
Sandia,adder_trans_02,1814,1814,14579,1,0,0,0,1,0.03115703773289494,subsequent circuit simulation problem,14579
Sandia,fpga_dcop_01,1220,1220,5892,1,0,0,0,0.8183347350714887,0.2733389402859546,circuit simulation problem sequence,5892
Sandia,fpga_dcop_02,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3271656854499579,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_03,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3448275862068966,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_04,1220,1220,5884,1,0,0,0,0.818871103622578,0.3546756529064869,subsequent circuit simulation problem,5884
Sandia,fpga_dcop_05,1220,1220,5852,1,0,0,0,0.8210347752332485,0.359626802374894,subsequent circuit simulation problem,5852
Sandia,fpga_dcop_06,1220,1220,5860,1,0,0,0,0.8204911092294666,0.3539373412362405,subsequent circuit simulation problem,5860
Sandia,fpga_dcop_07,1220,1220,5855,1,0,0,0,0.8205128205128205,0.3432930705657978,subsequent circuit simulation problem,5855
Sandia,fpga_dcop_08,1220,1220,5888,1,0,0,0,0.8186026936026936,0.3425925925925926,subsequent circuit simulation problem,5888
Sandia,fpga_dcop_09,1220,1220,5888,1,0,0,0,0.8186026936026936,0.3337542087542087,subsequent circuit simulation problem,5888
Sandia,fpga_dcop_10,1220,1220,5884,1,0,0,0,0.818871103622578,0.3323504633529907,subsequent circuit simulation problem,5884
Sandia,fpga_dcop_11,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3301093355761144,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_12,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3216989066442388,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_13,1220,1220,5892,1,0,0,0,0.8183347350714887,0.325063078216989,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_14,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3187552565180824,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_15,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3221194280908327,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_16,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3221194280908327,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_17,1220,1220,5892,1,0,0,0,0.8183347350714887,0.31959629941127,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_18,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3191757779646762,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_19,1220,1220,5892,1,0,0,0,0.8183347350714887,0.31959629941127,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_20,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3212783851976451,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_21,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3216989066442388,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_22,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3263246425567704,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_23,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3216989066442388,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_24,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3254835996635829,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_25,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3259041211101766,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_26,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3254835996635829,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_27,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3271656854499579,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_28,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3284272497897393,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_29,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3280067283431455,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_30,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3292682926829268,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_31,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3284272497897393,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_32,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3280067283431455,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_33,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3280067283431455,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_34,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3275862068965517,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_35,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3288477712363331,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_36,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3288477712363331,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_37,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3296888141295206,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_38,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3296888141295206,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_39,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3296888141295206,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_40,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3313708999158957,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_41,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3301093355761144,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_42,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3313708999158957,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_43,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3317914213624895,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_44,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3322119428090833,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_45,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3322119428090833,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_46,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3317914213624895,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_47,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3317914213624895,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_48,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3317914213624895,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_49,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3317914213624895,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_50,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3317914213624895,subsequent circuit simulation problem,5892
Sandia,fpga_dcop_51,1220,1220,5892,1,0,0,0,0.8183347350714887,0.3322119428090833,subsequent circuit simulation problem,5892
Sandia,fpga_trans_01,1220,1220,7382,1,0,0,0,1,0.214193962748876,circuit simulation problem sequence,7382
Sandia,fpga_trans_02,1220,1220,7382,1,0,0,0,1,0.2138728323699422,subsequent circuit simulation problem,7382
Sandia,init_adder1,1813,1813,11156,1,0,0,0,0.6544094067343666,0.01582041688936398,circuit simulation problem sequence,11156
Sandia,mult_dcop_01,25187,25187,193276,1,0,0,0,0.6144759258929472,0.003383612629779353,circuit simulation problem sequence,193276
Sandia,mult_dcop_02,25187,25187,193276,1,0,0,0,0.6144759258929472,0.003383612629779353,subsequent circuit simulation problem,193276
Sandia,mult_dcop_03,25187,25187,193216,1,0,0,0,0.6142197994049846,0.01294544504421048,subsequent circuit simulation problem,193216
Sandia,oscil_dcop_01,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,circuit simulation problem sequence,1544
Sandia,oscil_dcop_02,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_03,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_04,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_05,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_06,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_07,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_08,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_09,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_10,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_11,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_12,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_13,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_14,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_15,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_16,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_17,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_18,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_19,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_20,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_21,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_22,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_23,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_24,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_25,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_26,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_27,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_28,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_29,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_30,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_31,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_32,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_33,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_34,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_35,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_36,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_37,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_38,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_39,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_40,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_41,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_42,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_43,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_44,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_45,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_46,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_47,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_48,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_49,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_50,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_51,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_52,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_53,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_54,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_55,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_56,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_dcop_57,430,430,1544,1,0,0,0,0.9762308998302207,0.6977928692699491,subsequent circuit simulation problem,1544
Sandia,oscil_trans_01,430,430,1614,1,0,0,0,0.9737274220032841,0.7175697865353038,circuit simulation problem,1614
MathWorks,Pd,8081,8081,13036,1,0,0,0,0,0,counter-example problem,13036
MathWorks,Pd_rhs,8081,12406,6323,1,0,0,0,0,0,counter-example problem,6323
MathWorks,Harvard500,500,500,2636,1,1,0,0,0.4057744830277019,0.4057744830277019,directed graph,2636
HB,cegb2802,2802,2802,277362,1,1,1,0,1,1,structural problem,277362
HB,cegb2919,2919,2919,321543,1,1,1,0,1,1,structural problem,321543
HB,cegb3024,3024,3024,79848,1,1,1,0,1,1,structural problem,79848
HB,cegb3306,3306,3306,74916,1,1,1,0,1,1,structural problem,74916
HB,lap_25,25,25,169,1,1,1,0,1,1,structural problem,169
HB,lock1074,1074,1074,51588,1,1,1,0,1,1,structural problem,51588
HB,lock2232,2232,2232,80352,1,1,1,0,1,1,structural problem,80352
HB,lock3491,3491,3491,160444,1,1,1,0,1,1,structural problem,160444
HB,lock_700,700,700,22175,1,1,1,0,1,1,structural problem,22175
HB,man_5976,5976,5976,225046,1,1,1,0,1,1,structural problem,225046
IBM_Austin,coupled,11341,11341,97193,1,0,0,0,1,0.7823373235828404,circuit simulation problem,98523
ACUSIM,Pres_Poisson,14822,14822,715804,1,0,1,1,1,1,computational fluid dynamics problem,715804
Rajat,rajat01,6833,6833,43250,1,1,0,0,0.9957479284779764,0.9957479284779764,circuit simulation problem,43250
Rajat,rajat02,1960,1960,11187,1,1,0,0,1,1,circuit simulation problem,11187
Rajat,rajat03,7602,7602,32653,1,0,0,0,1,0.4024380527448012,circuit simulation problem,32653
Rajat,rajat04,1041,1041,8725,1,0,0,0,1,0.03991188285603214,circuit simulation problem,9642
Rajat,rajat05,301,301,1250,1,0,0,0,0.7697974217311234,0.7058823529411765,circuit simulation problem,1384
Rajat,rajat06,10922,10922,46983,1,1,0,0,1,1,circuit simulation problem,46983
Rajat,rajat07,14842,14842,63913,1,1,0,0,1,1,circuit simulation problem,63913
Rajat,rajat08,19362,19362,83443,1,1,0,0,1,1,circuit simulation problem,83443
Rajat,rajat09,24482,24482,105573,1,1,0,0,1,1,circuit simulation problem,105573
Rajat,rajat10,30202,30202,130303,1,1,0,0,1,1,circuit simulation problem,130303
Rajat,rajat11,135,135,665,1,0,0,0,0.8911764705882353,0.6303939962476548,circuit simulation problem,812
Rajat,rajat12,1879,1879,12818,1,0,0,0,1,0.4548776032151991,circuit simulation problem,12926
Rajat,rajat13,7598,7598,48762,1,0,0,0,1,0.2965265970366772,circuit simulation problem,48922
Rajat,rajat14,180,180,1475,1,0,0,0,1,0.0245398773006135,circuit simulation problem,1503
Hamrle,Hamrle1,32,32,98,1,0,0,0,0.06451612903225806,0,circuit simulation problem,98
Hamrle,Hamrle2,5952,5952,22162,1,0,0,0,0.0009930486593843098,0.0001805543017062382,circuit simulation problem,22162
Hamrle,Hamrle3,1447360,1447360,5514242,1,0,0,0,2.538882993038383e-06,0,circuit simulation problem,5514242
Oberwolfach,gyro_k,17361,17361,1021159,1,0,1,1,1,1,duplicate model reduction problem,1021159
Oberwolfach,gyro_m,17361,17361,340431,1,0,1,1,1,1,duplicate model reduction problem,340431
Oberwolfach,t2dah_a,11445,11445,176117,1,0,1,0,1,1,duplicate model reduction problem,176117
Oberwolfach,t2dah_e,11445,11445,176117,1,0,1,1,1,1,duplicate model reduction problem,176117
Oberwolfach,t2dal_a,4257,4257,37465,1,0,1,0,1,1,duplicate model reduction problem,37465
Oberwolfach,t2dal_e,4257,4257,4257,1,0,1,1,1,1,duplicate model reduction problem,4257
Oberwolfach,t3dh_a,79171,79171,4352105,1,0,1,0,1,1,duplicate model reduction problem,4352105
Oberwolfach,t3dh_e,79171,79171,4352105,1,0,1,0,1,1,duplicate model reduction problem,4352105
Oberwolfach,t3dl_a,20360,20360,509866,1,0,1,0,1,1,duplicate model reduction problem,509866
Oberwolfach,t3dl_e,20360,20360,20360,1,0,1,1,1,1,duplicate model reduction problem,20360
LiuWenzhuo,powersim,15838,15838,64424,1,0,0,0,0.5913695769855386,0.5337339974478245,power network problem,67562
Lin,Lin,256000,256000,1766400,1,0,1,0,1,1,structural problem,1766400
Cannizzo,sts4098,4098,4098,72356,1,0,1,1,1,1,structural problem,72356
GHS_indef,aug2d,29008,29008,76832,1,0,1,0,1,1,2D/3D problem,76832
GHS_indef,aug2dc,30200,30200,80000,1,0,1,0,1,1,2D/3D problem,80000
GHS_indef,aug3d,24300,24300,69984,1,0,1,0,1,1,2D/3D problem,69984
GHS_indef,aug3dcqp,35543,35543,128115,1,0,1,0,1,1,2D/3D problem,128115
GHS_indef,bmw3_2,227362,227362,11288630,1,0,1,0,1,1,structural problem,11288630
GHS_indef,c-55,32780,32780,403450,1,0,0,0,1,1,optimization problem,403450
GHS_indef,c-58,37595,37595,552551,1,0,0,0,1,1,optimization problem,552557
GHS_indef,c-59,41282,41282,480536,1,0,0,0,1,1,optimization problem,480536
GHS_indef,c-62ghs,41731,41731,559339,1,0,0,0,1,1,subsequent optimization problem,559343
GHS_indef,c-63,44234,44234,434704,1,0,0,0,1,1,optimization problem,434704
GHS_indef,c-68,64810,64810,565996,1,0,0,0,1,1,optimization problem,566006
GHS_indef,c-69,67458,67458,623914,1,0,0,0,1,1,optimization problem,623970
GHS_indef,c-70,68924,68924,658986,1,0,0,0,1,1,optimization problem,658986
GHS_indef,c-71,76638,76638,859520,1,0,0,0,1,1,optimization problem,859554
GHS_indef,c-72,84064,84064,707546,1,0,0,0,1,1,optimization problem,707558
GHS_indef,copter2,55476,55476,759952,1,0,1,0,1,1,computational fluid dynamics problem,759952
GHS_indef,d_pretok,182730,182730,1641672,1,0,1,0,1,1,2D/3D problem,1641672
GHS_indef,darcy003,389874,389874,2097566,1,0,1,0,1,1,2D/3D problem,2101242
GHS_indef,dawson5,51537,51537,1010777,1,0,1,0,1,1,structural problem,1010777
GHS_indef,dtoc,24993,24993,69972,1,0,0,0,1,1,optimization problem,69972
GHS_indef,exdata_1,6001,6001,2269500,1,0,0,0,1,1,optimization problem,2269501
GHS_indef,helm2d03,392257,392257,2741935,1,0,1,0,1,1,2D/3D problem,2741935
GHS_indef,helm3d01,32226,32226,428444,1,0,1,0,1,1,2D/3D problem,428444
GHS_indef,k1_san,67759,67759,559774,1,0,1,0,1,1,2D/3D problem,559774
GHS_indef,laser,3002,3002,9000,1,0,1,0,1,1,materials problem,9000
GHS_indef,mario001,38434,38434,204912,1,0,1,0,1,1,2D/3D problem,206156
GHS_indef,mario002,389874,389874,2097566,1,0,1,0,1,1,duplicate 2D/3D problem,2101242
GHS_indef,ncvxqp1,12111,12111,73963,1,0,0,0,1,1,optimization problem,73963
GHS_indef,ncvxqp9,16554,16554,54040,1,0,0,0,1,1,optimization problem,54040
GHS_indef,olesnik0,88263,88263,744216,1,0,1,0,1,1,2D/3D problem,744216
GHS_indef,sit100,10262,10262,61046,1,0,1,0,1,1,2D/3D problem,61046
GHS_indef,stokes128,49666,49666,558594,1,0,1,0,1,1,computational fluid dynamics problem,558594
GHS_indef,stokes64,12546,12546,140034,1,0,1,0,1,1,computational fluid dynamics problem,140034
GHS_indef,stokes64s,12546,12546,140034,1,0,1,0,1,1,computational fluid dynamics problem,140034
GHS_indef,tuma1,22967,22967,87760,1,0,1,0,1,1,2D/3D problem,87760
GHS_indef,tuma2,12992,12992,49365,1,0,1,0,1,1,2D/3D problem,49365
GHS_indef,turon_m,189924,189924,1690876,1,0,1,0,1,1,2D/3D problem,1690876
GHS_psdef,audikw_1,943695,943695,77651847,1,0,1,1,1,1,structural problem,77651847
GHS_psdef,bmw7st_1,141347,141347,7318399,1,0,1,1,1,1,structural problem,7339667
GHS_psdef,bmwcra_1,148770,148770,10641602,1,0,1,1,1,1,structural problem,10644002
GHS_psdef,copter1,17222,17222,211064,1,1,1,0,1,1,computational fluid dynamics problem,211064
GHS_psdef,copter2,55476,55476,759952,1,1,1,0,1,1,duplicate computational fluid dynamics problem,759952
GHS_psdef,crankseg_1,52804,52804,10614210,1,0,1,1,1,1,structural problem,10614210
GHS_psdef,crankseg_2,63838,63838,14148858,1,0,1,1,1,1,structural problem,14148858
DNVS,crplat2,18010,18010,960946,1,1,1,0,1,1,structural problem,960946
DNVS,fcondp2,201822,201822,11294316,1,1,1,0,1,1,structural problem,11294316
GHS_psdef,finance256,37376,37376,298496,1,1,0,0,1,1,optimization problem,298496
GHS_psdef,ford1,18728,18728,101576,1,1,1,0,1,1,structural problem,101576
GHS_psdef,ford2,100196,100196,544688,1,1,1,0,1,1,structural problem,544688
DNVS,fullb,199187,199187,11708077,1,1,1,0,1,1,structural problem,11708077
DNVS,halfb,224617,224617,12387821,1,1,1,0,1,1,structural problem,12387821
GHS_psdef,hood,220542,220542,9895422,1,0,1,1,1,1,structural problem,10768436
GHS_psdef,inline_1,503712,503712,36816170,1,0,1,1,1,1,structural problem,36816342
GHS_psdef,ldoor,952203,952203,42493817,1,0,1,1,1,1,structural problem,46522475
DNVS,m_t1,97578,97578,9753570,1,0,1,1,1,1,structural problem,9753570
GHS_psdef,oilpan,73752,73752,2148558,1,0,1,1,1,1,structural problem,3597188
GHS_psdef,opt1,15449,15449,1930655,1,1,1,0,1,1,structural problem,1930655
GHS_psdef,pds10,16558,16558,149658,1,1,0,0,1,1,optimization problem,149658
GHS_psdef,pwt,36519,36519,326107,1,1,1,0,1,1,duplicate structural problem,326107
GHS_psdef,ramage02,16830,16830,2866352,1,1,1,0,1,1,computational fluid dynamics problem,2866352
GHS_psdef,s3dkq4m2,90449,90449,4427725,1,0,1,1,1,1,structural problem,4820891
GHS_psdef,s3dkt3m2,90449,90449,3686223,1,0,1,1,1,1,structural problem,3753461
DNVS,ship_001,34920,34920,3896496,1,0,1,1,1,1,structural problem,4644230
DNVS,ship_003,121728,121728,3777036,1,0,1,1,1,1,structural problem,8086034
DNVS,shipsec1,140874,140874,3568176,1,0,1,1,1,1,structural problem,7813404
DNVS,shipsec5,179860,179860,4598604,1,0,1,1,1,1,structural problem,10113096
DNVS,shipsec8,114919,114919,3303553,1,0,1,1,1,1,structural problem,6653399
GHS_psdef,srb1,54924,54924,2962152,1,1,1,0,1,1,structural problem,2962152
DNVS,thread,29736,29736,4444880,1,0,1,1,1,1,structural problem,4470048
DNVS,trdheim,22098,22098,1935324,1,1,1,0,1,1,structural problem,1935324
DNVS,troll,213453,213453,11985111,1,1,1,0,1,1,structural problem,11985111
DNVS,tsyl201,20685,20685,2454957,1,1,1,0,1,1,structural problem,2454957
GHS_psdef,vanbody,47072,47072,2329056,1,0,1,1,1,1,structural problem,2336898
GHS_psdef,wathen100,30401,30401,471601,1,0,1,1,1,1,random 2D/3D problem,471601
GHS_psdef,wathen120,36441,36441,565761,1,0,1,1,1,1,random 2D/3D problem,565761
DNVS,x104,108384,108384,8713602,1,0,1,1,1,1,structural problem,10167624
GHS_indef,a0nsdsil,80016,80016,355034,1,0,0,0,1,1,optimization problem,355034
GHS_indef,a2nnsnsl,80016,80016,347222,1,0,0,0,1,1,optimization problem,347222
GHS_indef,a5esindl,60008,60008,255004,1,0,0,0,1,1,optimization problem,255004
GHS_indef,blockqp1,60012,60012,640033,1,0,0,0,1,1,optimization problem,640033
GHS_indef,bloweya,30004,30004,150009,1,0,1,0,1,1,materials problem,150009
GHS_indef,boyd1,93279,93279,1211231,1,0,0,0,1,1,optimization problem,1211231
GHS_indef,boyd2,466316,466316,1500397,1,0,0,0,1,1,optimization problem,1500397
GHS_indef,brainpc2,27607,27607,179395,1,0,0,0,1,1,optimization problem,179395
GHS_indef,bratu3d,27792,27792,173796,1,0,1,0,1,1,2D/3D problem,173796
GHS_indef,cont-201,80595,80595,438795,1,0,0,0,1,1,optimization problem,438795
GHS_indef,cont-300,180895,180895,988195,1,0,0,0,1,1,optimization problem,988195
GHS_indef,dixmaanl,60000,60000,299998,1,0,0,0,1,1,optimization problem,299998
GHS_indef,linverse,11999,11999,95977,1,0,0,0,1,1,statistical/mathematical problem,95977
GHS_indef,ncvxbqp1,50000,50000,349968,1,0,0,0,1,1,optimization problem,349968
GHS_indef,ncvxqp3,75000,75000,499964,1,0,0,0,1,1,optimization problem,499964
GHS_indef,ncvxqp5,62500,62500,424966,1,0,0,0,1,1,optimization problem,424966
GHS_indef,ncvxqp7,87500,87500,574962,1,0,0,0,1,1,optimization problem,574962
GHS_indef,sparsine,50000,50000,1548988,1,0,1,0,1,1,structural problem,1548988
GHS_indef,spmsrtls,29995,29995,229947,1,0,0,0,1,1,statistical/mathematical problem,229947
GHS_psdef,cvxbqp1,50000,50000,349968,1,0,0,1,1,1,optimization problem,349968
GHS_psdef,gridgena,48962,48962,512084,1,0,0,1,1,1,optimization problem,512084
GHS_psdef,jnlbrng1,40000,40000,199200,1,0,0,1,1,1,optimization problem,199200
GHS_psdef,minsurfo,40806,40806,203622,1,0,0,1,1,1,optimization problem,203622
GHS_psdef,obstclae,40000,40000,197608,1,0,0,1,1,1,optimization problem,197608
GHS_psdef,torsion1,40000,40000,197608,1,0,0,1,1,1,duplicate optimization problem,197608
Rajat,rajat15,37261,37261,443573,1,0,0,0,1,0.943060217954145,circuit simulation problem,443573
Bydder,mri1,65536,147456,589824,1,0,1,0,0,0,computer graphics/vision problem,589824
Bydder,mri2,63240,147456,569160,1,0,1,0,0,0,computer graphics/vision problem,569160
Engwirda,airfoil_2d,14214,14214,259688,1,0,1,0,0.981668119637925,0,computational fluid dynamics problem,259688
IBM_EDA,dc1,116835,116835,766396,1,0,0,0,0.8542477149952045,0.2426284829292399,circuit simulation problem sequence,766396
IBM_EDA,dc2,116835,116835,766396,1,0,0,0,0.8542477149952045,0.2426284829292399,subsequent circuit simulation problem,766396
IBM_EDA,dc3,116835,116835,766396,1,0,0,0,0.8542477149952045,0.2426407989395915,subsequent circuit simulation problem,766396
IBM_EDA,trans4,116835,116835,749800,1,0,0,0,0.8542477149952045,0.3020988522272163,circuit simulation problem sequence,766396
IBM_EDA,trans5,116835,116835,749800,1,0,0,0,0.8542477149952045,0.3018997890878642,subsequent circuit simulation problem,766396
Morandini,robot,120,120,870,1,0,1,0,0.2177215189873418,0.05316455696202532,robotics problem,870
Morandini,rotor1,100,100,708,1,0,1,0,0.514018691588785,0.07165109034267912,structural problem,708
Morandini,rotor2,791,791,10685,1,0,1,0,0.2341063574570172,0.1155537784886046,structural problem,10685
MathWorks,tomography,500,500,28726,1,0,1,0,1,0.9331113158081201,computer graphics/vision problem,28726
Kemelmacher,Kemelmacher,28452,9693,100875,1,0,1,0,0,0,computer graphics/vision problem,100875
MathWorks,Kuu,7102,7102,340200,1,0,1,1,1,1,structural problem,340200
MathWorks,Muu,7102,7102,170134,1,0,1,1,1,1,structural problem,170134
Toledo,deltaX,68600,21961,247424,1,0,0,0,0,0,counter-example problem,247424
VanVelzen,std1_Jac2_db,21982,21982,498771,1,0,0,0,0.3261820218167785,8.389455293641422e-06,chemical process simulation problem,498771
VanVelzen,std1_Jac2,21982,21982,1248213,1,0,0,0,1.441471454060305e-05,0,chemical process simulation problem,1248731
VanVelzen,std1_Jac3_db,21982,21982,531826,1,0,0,0,0.3593020610225873,7.84553706623987e-06,chemical process simulation problem,531826
VanVelzen,std1_Jac3,21982,21982,1455374,1,0,0,0,1.37377639453759e-05,0,chemical process simulation problem,1455848
VanVelzen,Zd_Jac2_db,22835,22835,676439,1,0,0,0,0.3038965489807284,3.059956793410077e-06,chemical process simulation problem,676439
VanVelzen,Zd_Jac2,22835,22835,1642407,1,0,0,0,0.000249569948369456,0,chemical process simulation problem,1642833
VanVelzen,Zd_Jac3_db,22835,22835,713907,1,0,0,0,0.3299540424152621,2.894054454528616e-06,chemical process simulation problem,713907
VanVelzen,Zd_Jac3,22835,22835,1915726,1,0,0,0,0.0002609405864378739,0,chemical process simulation problem,1916152
VanVelzen,Zd_Jac6_db,22835,22835,663643,1,0,0,0,0.3245527521504101,3.121059662176502e-06,chemical process simulation problem,663643
VanVelzen,Zd_Jac6,22835,22835,1711557,1,0,0,0,0.0002161245251101651,0,chemical process simulation problem,1711983
Rajat,rajat16,94294,94294,476766,1,0,0,0,0.9900237892855388,0.6363336955309653,circuit simulation problem,641159
Rajat,rajat17,94294,94294,479246,1,0,0,0,0.9900237892855388,0.2705152684049277,circuit simulation problem,641159
Rajat,rajat18,94294,94294,479151,1,0,0,0,0.626033640830624,0.2849580148146621,circuit simulation problem,485143
Rajat,rajat19,1157,1157,3699,1,0,0,0,0.9041281299345816,0.9193154034229829,circuit simulation problem,5399
Lourakis,bundle1,10581,10581,770811,1,0,1,1,1,1,computer graphics/vision problem,770901
PARSEC,benzene,8219,8219,242669,1,0,0,0,1,1,theoretical/quantum chemistry problem,242669
PARSEC,CO,221119,221119,7666057,1,0,0,0,1,1,theoretical/quantum chemistry problem,7666057
PARSEC,Ga10As10H30,113081,113081,6115633,1,0,0,0,1,1,theoretical/quantum chemistry problem,6115633
PARSEC,Ga19As19H42,133123,133123,8884839,1,0,0,0,1,1,theoretical/quantum chemistry problem,8884839
PARSEC,Ga3As3H12,61349,61349,5970947,1,0,0,0,1,1,theoretical/quantum chemistry problem,5970947
PARSEC,Ga41As41H72,268096,268096,18488476,1,0,0,0,1,1,theoretical/quantum chemistry problem,18488476
PARSEC,GaAsH6,61349,61349,3381809,1,0,0,0,1,1,theoretical/quantum chemistry problem,3381809
PARSEC,Ge87H76,112985,112985,7892195,1,0,0,0,1,1,theoretical/quantum chemistry problem,7892195
PARSEC,Ge99H100,112985,112985,8451395,1,0,0,0,1,1,theoretical/quantum chemistry problem,8451395
PARSEC,H2O,67024,67024,2216736,1,0,0,0,1,1,theoretical/quantum chemistry problem,2216736
PARSEC,Na5,5832,5832,305630,1,0,0,0,1,1,theoretical/quantum chemistry problem,305630
PARSEC,Si10H16,17077,17077,875923,1,0,0,0,1,1,theoretical/quantum chemistry problem,875923
PARSEC,Si2,769,769,17801,1,0,0,0,1,1,theoretical/quantum chemistry problem,17801
PARSEC,Si34H36,97569,97569,5156379,1,0,0,0,1,1,theoretical/quantum chemistry problem,5156379
PARSEC,Si41Ge41H72,185639,185639,15011265,1,0,0,0,1,1,theoretical/quantum chemistry problem,15011265
PARSEC,Si5H12,19896,19896,738598,1,0,0,0,1,1,theoretical/quantum chemistry problem,738598
PARSEC,Si87H76,240369,240369,10661631,1,0,0,0,1,1,theoretical/quantum chemistry problem,10661631
PARSEC,SiH4,5041,5041,171903,1,0,0,0,1,1,theoretical/quantum chemistry problem,171903
PARSEC,SiNa,5743,5743,198787,1,0,0,0,1,1,theoretical/quantum chemistry problem,198787
PARSEC,SiO2,155331,155331,11283503,1,0,0,0,1,1,theoretical/quantum chemistry problem,11283503
PARSEC,SiO,33401,33401,1317655,1,0,0,0,1,1,theoretical/quantum chemistry problem,1317655
Rajat,rajat20,86916,86916,604299,1,0,0,0,0.9906228863063395,0.1122042623922186,circuit simulation problem,605045
Rajat,rajat21,411676,411676,1876011,1,0,0,0,0.7647530446640561,0.6145057622905241,circuit simulation problem,1893370
Rajat,rajat22,39899,39899,195429,1,0,0,0,0.9800702079331211,0.3342735182643515,circuit simulation problem,197264
Rajat,rajat23,110355,110355,555441,1,0,0,0,0.9891581094231137,0.3324988529606978,circuit simulation problem,556938
Rajat,rajat24,358172,358172,1946979,1,0,0,0,0.996935347128458,0.2716106951495262,circuit simulation problem,1948235
Rajat,rajat25,87190,87190,606489,1,0,0,0,0.9906572831072957,0.1118151951820715,circuit simulation problem,607235
Rajat,rajat26,51032,51032,247528,1,0,0,0,0.9853537517311467,0.3271800826884766,circuit simulation problem,249302
Rajat,rajat27,20640,20640,97353,1,0,0,0,0.9645908149382882,0.3035747337767303,circuit simulation problem,99777
Rajat,rajat28,87190,87190,606489,1,0,0,0,0.9906572831072957,0.1072533437604223,circuit simulation problem,607235
MathWorks,Sieber,2290,2290,14873,1,0,0,0,0.7272727272727273,0,counter-example problem,14873
Andrianov,ex3sta1,16782,16782,678998,1,1,0,0,1,1,optimization problem,678998
Andrianov,fxm3_6,5026,5026,94026,1,1,0,0,1,1,optimization problem,94026
Andrianov,fxm4_6,18892,18892,497844,1,1,0,0,1,1,optimization problem,497844
Andrianov,ins2,309412,309412,2751484,1,1,0,0,1,1,optimization problem,2751484
Andrianov,lp1,534388,534388,1643420,1,1,0,0,1,1,optimization problem,1643420
Andrianov,lpl1,32460,32460,328036,1,1,0,0,1,1,optimization problem,328036
Andrianov,mip1,66463,66463,10352819,1,1,0,0,1,1,optimization problem,10352819
Andrianov,net100,29920,29920,2033200,1,1,0,0,1,1,optimization problem,2033200
Andrianov,net125,36720,36720,2577200,1,1,0,0,1,1,optimization problem,2577200
Andrianov,net150,43520,43520,3121200,1,1,0,0,1,1,optimization problem,3121200
Andrianov,net25,9520,9520,401200,1,1,0,0,1,1,optimization problem,401200
Andrianov,net4-1,88343,88343,2441727,1,1,0,0,1,1,optimization problem,2441727
Andrianov,net50,16320,16320,945200,1,1,0,0,1,1,optimization problem,945200
Andrianov,net75,23120,23120,1489200,1,1,0,0,1,1,optimization problem,1489200
Andrianov,pattern1,19242,19242,9323432,1,1,0,0,1,1,optimization problem,9323432
Andrianov,pf2177,9728,9728,725144,1,1,0,0,1,1,optimization problem,725144
MKS,fp,7548,7548,834222,1,0,1,0,0.7575174939506899,0.002912877385765126,electromagnetics problem,848553
Rajat,rajat29,643994,643994,3760246,1,0,0,0,0.6856406275660725,0.6910598008173955,circuit simulation problem,4866270
Rajat,rajat30,643994,643994,6175244,1,0,0,0,0.9945912407336421,0.009194565053000587,circuit simulation problem,6175377
Rajat,rajat31,4690002,4690002,20316253,1,0,0,0,1,0.4000960614178773,circuit simulation problem,20316253
Raju,laminar_duct3D,67173,67173,3788857,1,0,1,0,0.9022908019592145,0.5518386226500883,computational fluid dynamics problem,3833077
Bates,Chem97Zt,2541,31022,62044,1,1,0,0,0,0,statistical/mathematical problem,62044
Bates,Chem97ZtZ,2541,2541,7361,1,0,0,1,1,1,statistical/mathematical problem,7361
Schmid,thermal1,82654,82654,574458,1,0,1,1,1,1,thermal problem,574458
Schmid,thermal2,1228045,1228045,8580313,1,0,1,1,1,1,thermal problem,8580313
MathWorks,Kaufhold,8765,8765,42471,1,0,0,0,1,0.778437073518068,counter-example problem,42471
Bindel,ted_A,10605,10605,424587,1,0,1,0,0.5657922767749357,0.1057079149564699,thermal problem,424587
Bindel,ted_B,10605,10605,144579,1,0,1,1,1,1,thermal problem,144579
Bindel,ted_AB,10605,10605,522387,0,0,1,0,0.6415700434950818,0,thermal problem,522387
Bindel,ted_A_unscaled,10605,10605,424587,1,0,1,0,0.5657922767749357,0.1057079149564699,thermal problem,424587
Bindel,ted_B_unscaled,10605,10605,144579,1,0,1,1,1,1,thermal problem,144579
Bindel,ted_AB_unscaled,10605,10605,522387,0,0,1,0,0.6415700434950818,0,thermal problem,522387
Koutsovasilis,F1,343791,343791,26837113,1,0,1,0,1,1,structural problem,26837113
AMD,G2_circuit,150102,150102,726674,1,0,0,1,1,1,circuit simulation problem,726674
IBM_EDA,ckt11752_dc_1,49702,49702,333029,1,0,0,0,0.9838102263462359,0.7355387943965807,circuit simulation problem,333029
IBM_EDA,ckt11752_tr_0,49702,49702,332807,1,0,0,0,0.9838102263462359,0.7360237367761078,circuit simulation problem,333029
Sandia,ASIC_100k,99340,99340,940621,1,0,0,0,1,0.002631466347182405,circuit simulation problem,954163
Sandia,ASIC_100ks,99190,99190,578890,1,0,0,0,1,0.0007546383156139254,circuit simulation problem,578890
Sandia,ASIC_320k,321821,321821,1931828,1,0,0,0,1,0.3578041366837217,circuit simulation problem,2635364
Sandia,ASIC_320ks,321671,321671,1316085,1,0,0,0,1,0.2891089626654492,circuit simulation problem,1827807
Sandia,ASIC_680k,682862,682862,2638997,1,0,0,0,1,0.004444308126428144,circuit simulation problem,3871773
Sandia,ASIC_680ks,682712,682712,1693767,1,0,0,0,1,0.005801860432914134,circuit simulation problem,2329176
AMD,G3_circuit,1585478,1585478,7660826,1,0,0,1,1,1,circuit simulation problem,7660826
GHS_psdef,apache1,80800,80800,542184,1,0,1,1,1,1,structural problem,542184
GHS_psdef,apache2,715176,715176,4817870,1,0,1,1,1,1,structural problem,4817870
GHS_indef,bloweybl,30003,30003,109999,1,0,1,0,1,1,materials problem,120000
GHS_indef,bloweybq,10001,10001,49999,1,0,1,1,1,1,materials problem,69991
GHS_indef,cvxqp3,17500,17500,114962,1,0,0,0,1,1,optimization problem,122462
GHS_indef,qpband,20000,20000,45000,1,0,0,0,1,1,optimization problem,45000
Oberwolfach,chipcool0,20082,20082,281150,1,0,1,0,1,0.8688617524936032,model reduction problem,281150
Oberwolfach,chipcool1,20082,20082,281150,1,0,1,0,1,0.08556391438245974,model reduction problem,281150
Oberwolfach,filter2D,1668,1668,10750,1,0,1,0,1,1,model reduction problem,10750
Oberwolfach,filter3D,106437,106437,2707179,1,0,1,0,1,1,model reduction problem,2707179
Oberwolfach,flowmeter0,9669,9669,67391,1,0,1,0,1,1,model reduction problem,67391
Oberwolfach,flowmeter5,9669,9669,67391,1,0,1,0,1,0.06222930598385364,model reduction problem,67391
Oberwolfach,gas_sensor,66917,66917,1703365,1,0,1,0,1,1,model reduction problem,1703365
Oberwolfach,gyro,17361,17361,1021159,1,0,1,1,1,1,model reduction problem,1021159
Oberwolfach,inlet,11730,11730,328323,1,0,1,0,0.6083330964361183,9.475888601453601e-05,model reduction problem,328323
Oberwolfach,LF10000,19998,19998,99982,1,0,1,1,1,1,model reduction problem,99982
Oberwolfach,LF10,18,18,82,1,0,1,1,1,1,model reduction problem,82
Oberwolfach,LFAT5000,19994,19994,79966,1,0,1,1,1,1,model reduction problem,79966
Oberwolfach,LFAT5,14,14,46,1,0,1,1,1,1,model reduction problem,46
Oberwolfach,piston,2025,2025,100015,1,0,1,0,1,0.03275844473925911,model reduction problem,100015
Oberwolfach,rail_1357,1357,1357,8985,1,0,1,0,1,1,model reduction problem,8985
Oberwolfach,rail_20209,20209,20209,139233,1,0,1,0,1,1,model reduction problem,139233
Oberwolfach,rail_5177,5177,5177,35185,1,0,1,0,1,1,model reduction problem,35185
Oberwolfach,rail_79841,79841,79841,553921,1,0,1,0,1,1,model reduction problem,553921
Oberwolfach,spiral,1434,1434,18228,1,0,1,0,1,1,model reduction problem,18228
Oberwolfach,t2dah,11445,11445,176117,1,0,1,0,1,1,model reduction problem,176117
Oberwolfach,t2dal_bci,4257,4257,37465,1,0,1,0,1,1,model reduction problem,37465
Oberwolfach,t2dal,4257,4257,37465,1,0,1,0,1,1,model reduction problem,37465
Oberwolfach,t3dh,79171,79171,4352105,1,0,1,0,1,1,model reduction problem,4352105
Oberwolfach,t3dl,20360,20360,509866,1,0,1,0,1,1,model reduction problem,509866
Oberwolfach,windscreen,22692,22692,1482390,0,0,1,0,1,0,model reduction problem,1482390
Oberwolfach,bone010,986703,986703,47851783,1,0,1,1,1,1,model reduction problem,71666325
Oberwolfach,boneS01,127224,127224,5516602,1,0,1,1,1,1,model reduction problem,6715152
Oberwolfach,boneS10,914898,914898,40878708,1,0,1,1,1,1,model reduction problem,55468422
Pajek,California,9664,9664,16150,1,1,0,0,0.02241486068111455,0.02241486068111455,directed graph,16150
Pajek,Cities,55,46,1342,1,0,0,0,0,0,weighted bipartite graph,1342
Pajek,CSphd,1882,1882,1740,1,1,0,0,0,0,directed graph,1740
Pajek,dictionary28,52652,52652,178076,1,1,0,0,1,1,undirected graph,178076
Pajek,divorce,50,9,225,1,1,0,0,0,0,bipartite graph,225
Pajek,EAT_RS,23219,23219,325592,1,0,0,0,0.1236262721980876,0.03102501938294547,directed weighted graph,325592
Pajek,EAT_SR,23219,23219,325589,1,0,0,0,0.1236274132759018,0.03102530574571187,directed weighted graph,325589
Pajek,EPA,4772,4772,8965,1,1,0,0,0.01249302844394869,0.01249302844394869,directed graph,8965
Pajek,Erdos02,6927,6927,16944,1,1,0,0,1,1,undirected graph,16944
Pajek,Erdos971,472,472,2628,1,1,0,0,1,1,undirected graph,2628
Pajek,Erdos972,5488,5488,14170,1,1,0,0,1,1,undirected graph,14170
Pajek,Erdos981,485,485,2762,1,1,0,0,1,1,undirected graph,2762
Pajek,Erdos982,5822,5822,14750,1,1,0,0,1,1,undirected graph,14750
Pajek,Erdos991,492,492,2834,1,1,0,0,1,1,undirected graph,2834
Pajek,Erdos992,6100,6100,15030,1,1,0,0,1,1,undirected graph,15030
Pajek,EVA,8497,8497,6726,1,1,0,0,0.003866745984533016,0.003866745984533016,directed graph,6726
Pajek,FA,10617,10617,72176,1,0,0,0,0.232333869090506,0.005847142936318794,directed weighted graph,72176
Pajek,foldoc,13356,13356,120238,1,0,0,0,0.4785009730700777,0.459472047106572,directed weighted graph,120238
Pajek,football,35,35,118,1,0,0,0,0,0,directed weighted graph,118
Pajek,GD00_a,352,352,458,1,1,0,0,0,0,directed graph,458
Pajek,GD00_c,638,638,1041,1,0,0,0,0.02133850630455868,0.01551891367604268,directed multigraph,1041
Pajek,GD01_a,311,311,645,1,0,0,0,0.01550387596899225,0.01550387596899225,directed weighted graph,645
Pajek,GD01_Acap,953,953,645,1,0,0,0,0.01550387596899225,0.01550387596899225,directed multigraph,645
Pajek,GD01_b,18,18,37,1,1,0,0,0.5142857142857142,0.5142857142857142,directed graph,37
Pajek,GD01_c,33,33,135,1,0,0,0,0,0,directed multigraph,135
Pajek,GD02_a,23,23,87,1,1,0,0,0.6436781609195402,0.6436781609195402,directed graph,87
Pajek,GD02_b,80,80,232,1,1,0,0,0,0,directed graph,232
Pajek,GD06_Java,1538,1538,8032,1,1,0,0,0.05353585657370518,0.05353585657370518,directed graph,8032
Pajek,GD06_theory,101,101,380,1,1,0,0,1,1,undirected graph,380
Pajek,GD95_a,36,36,57,1,1,0,0,0.03508771929824561,0.03508771929824561,directed graph,57
Pajek,GD95_b,73,73,96,1,1,0,0,0,0,directed graph,96
Pajek,GD95_c,62,62,287,1,1,0,0,0.9965156794425087,0.9965156794425087,directed graph,287
Pajek,GD96_a,1096,1096,1677,1,0,0,0,0,0,directed multigraph,1677
Pajek,GD96_b,111,111,193,1,1,0,0,0,0,directed graph,193
Pajek,GD96_c,65,65,250,1,1,0,0,1,1,undirected graph,250
Pajek,GD96_d,180,180,229,1,1,0,0,0.008733624454148471,0.008733624454148471,directed graph,229
Pajek,GD97_a,84,84,332,1,1,0,0,1,1,directed graph,332
Pajek,GD97_b,47,47,264,1,0,0,0,1,1,undirected weighted graph,264
Pajek,GD97_c,452,452,460,1,0,0,0,0,0,directed multigraph,460
Pajek,GD98_a,38,38,50,1,1,0,0,0.16,0.16,directed graph,50
Pajek,GD98_b,121,121,207,1,1,0,0,0.7246376811594203,0.7246376811594203,directed graph,207
Pajek,GD98_c,112,112,336,1,1,0,0,1,1,undirected graph,336
Pajek,GD99_b,64,64,252,1,0,0,0,1,1,undirected multigraph,252
Pajek,GD99_c,105,105,149,1,1,0,0,0.3892617449664429,0.3892617449664429,directed graph,149
Pajek,geom,7343,7343,23796,1,0,0,0,1,1,undirected weighted graph,23796
Pajek,GlossGT,72,72,122,1,1,0,0,0.06557377049180328,0.06557377049180328,directed graph,122
Pajek,HEP-th,27240,27240,342437,1,1,0,0,0.002774548916757691,0.002774548916757691,directed graph,342437
Pajek,HEP-th-new,27770,27770,352807,1,1,0,0,0.002738343613933237,0.002738343613933237,directed graph,352807
Pajek,IMDB,428440,896308,3782463,1,1,0,0,0,0,bipartite graph,3782463
Pajek,internet,124651,124651,207214,1,0,0,0,0.01444913320583093,0.002245819852432203,directed weighted graph,207214
Pajek,Journals,124,124,12068,1,0,0,1,1,1,undirected weighted graph,12068
Pajek,Kohonen,4470,4470,12731,1,1,0,0,0.001728336868567837,0.001728336868567837,directed graph,12731
Pajek,Lederberg,8843,8843,41601,1,0,0,0,0.003029210241615579,0.003029210241615579,directed multigraph,41601
Barabasi,NotreDame_actors,392400,127823,1470404,1,1,0,0,0,0,bipartite graph,1470404
Barabasi,NotreDame_www,325729,325729,929849,1,1,0,0,0.3315875213545298,0.3315875213545298,directed graph,929849
Barabasi,NotreDame_yeast,2114,2114,4480,1,1,0,0,1,1,undirected graph,4480
Pajek,ODLIS,2909,2909,18246,1,0,0,0,0.2043747601556932,0.1997697494654898,directed multigraph,18246
Pajek,patents_main,240547,240547,560943,1,0,0,0,0,0,directed weighted graph,560943
Pajek,patents,3774768,3774768,14970767,1,1,0,0,0,0,directed graph,14970767
Pajek,Ragusa16,24,24,81,1,0,0,0,0.3661971830985916,0.1971830985915493,directed weighted graph,81
Pajek,Ragusa18,23,23,64,1,0,0,0,0.3278688524590164,0.1967213114754098,directed weighted graph,64
Pajek,Reuters911,13332,13332,296076,1,0,0,0,1,1,undirected weighted graph sequence,296076
Pajek,Roget,1022,1022,5075,1,1,0,0,0.5620811982656682,0.5620811982656682,directed graph,5075
Pajek,Sandi_authors,86,86,248,1,0,0,0,1,1,undirected weighted graph,248
Pajek,Sandi_sandi,314,360,613,1,1,0,0,0,0,bipartite graph,613
Pajek,SciMet,3084,3084,10413,1,0,0,0,0.002497118709181713,0.002497118709181713,directed multigraph,10413
Pajek,SmaGri,1059,1059,4919,1,0,0,0,0.0008133387555917039,0.0008133387555917039,directed multigraph,4919
Pajek,SmallW,396,396,994,1,0,0,0,0,0,directed multigraph,994
Pajek,Stranke94,10,10,90,1,0,0,0,1,1,undirected weighted graph,90
Pajek,Tina_AskCal,11,11,29,1,1,0,0,0.2758620689655172,0.2758620689655172,directed graph,29
Pajek,Tina_AskCog,11,11,36,1,1,0,0,0.5,0.5,directed graph,36
Pajek,Tina_DisCal,11,11,41,1,1,0,0,0.4390243902439024,0.4390243902439024,directed graph,41
Pajek,Tina_DisCog,11,11,48,1,1,0,0,0.5,0.5,directed graph,48
Pajek,USAir97,332,332,4252,1,0,0,0,1,1,undirected weighted graph,4252
Pajek,USpowerGrid,4941,4941,13188,1,1,0,0,1,1,undirected graph,13188
Pajek,Wordnet3,82670,82670,132964,1,0,0,0,0.1765463136851033,0.1741230992912098,directed weighted graph,132964
Pajek,WorldCities,315,100,7518,1,0,0,0,0,0,weighted bipartite graph,7518
Pajek,yeast,2361,2361,13828,1,1,0,0,1,1,undirected graph,13828
Pajek,Zewail,6752,6752,54233,1,0,0,0,0.001843929783153858,0.001843929783153858,directed multigraph,54233
Zitney,extr1b,2836,2836,10965,1,0,0,0,0.003859310586790632,0,chemical process simulation problem sequence,11404
Zitney,hydr1c,5308,5308,22592,1,0,0,0,0.004126315789473685,0.0006197432492253209,chemical process simulation problem sequence,23752
Schenk_IBMNA,c-18,2169,2169,15145,1,0,0,0,1,1,optimization problem,15145
Schenk_IBMNA,c-19,2327,2327,21817,1,0,0,0,1,1,optimization problem,21817
Schenk_IBMNA,c-20,2921,2921,20445,1,0,0,0,1,1,optimization problem,22685
Schenk_IBMNA,c-21,3509,3509,32145,1,0,0,0,1,1,optimization problem,32157
Schenk_IBMNA,c-22,3792,3792,28870,1,0,0,0,1,1,optimization problem,28872
Schenk_IBMNA,c-23,3969,3969,31079,1,0,0,0,1,1,optimization problem,31079
Schenk_IBMNA,c-24,4119,4119,35699,1,0,0,0,1,1,optimization problem,35699
Schenk_IBMNA,c-25,3797,3797,49635,1,0,0,0,1,1,optimization problem,49635
Schenk_IBMNA,c-26,4307,4307,34537,1,0,0,0,1,1,optimization problem,34537
Schenk_IBMNA,c-27,4563,4563,30927,1,0,0,0,1,1,optimization problem,31375
Schenk_IBMNA,c-28,4598,4598,30590,1,0,0,0,1,1,optimization problem,30590
Schenk_IBMNA,c-29,5033,5033,43731,1,0,0,0,1,1,optimization problem,43731
Schenk_IBMNA,c-30,5321,5321,65693,1,0,0,0,1,1,optimization problem,65693
Schenk_IBMNA,c-31,5339,5339,78571,1,0,0,0,1,1,optimization problem,78571
Schenk_IBMNA,c-32,5975,5975,54471,1,0,0,0,1,1,optimization problem,54471
Schenk_IBMNA,c-33,6317,6317,56123,1,0,0,0,1,1,optimization problem,56123
Schenk_IBMNA,c-34,6611,6611,64333,1,0,0,0,1,1,optimization problem,64333
Schenk_IBMNA,c-35,6537,6537,62891,1,0,0,0,1,1,optimization problem,62891
Schenk_IBMNA,c-36,7479,7479,65941,1,0,0,0,1,1,optimization problem,65941
Schenk_IBMNA,c-37,8204,8204,74676,1,0,0,0,1,1,optimization problem,74676
Schenk_IBMNA,c-38,8127,8127,77689,1,0,0,0,1,1,optimization problem,77689
Schenk_IBMNA,c-39,9271,9271,116587,1,0,0,0,1,1,optimization problem,136811
Schenk_IBMNA,c-40,9941,9941,81501,1,0,0,0,1,1,optimization problem,81501
Schenk_IBMNA,c-41,9769,9769,101635,1,0,0,0,1,1,optimization problem,101745
Schenk_IBMNA,c-42,10471,10471,110285,1,0,0,0,1,1,optimization problem,110285
Schenk_IBMNA,c-43,11125,11125,123659,1,0,0,0,1,1,optimization problem,123675
Schenk_IBMNA,c-44,10728,10728,85000,1,0,0,0,1,1,optimization problem,85000
Schenk_IBMNA,c-45,13206,13206,174452,1,0,0,0,1,1,optimization problem,174452
Schenk_IBMNA,c-46,14913,14913,130397,1,0,0,0,1,1,optimization problem,130397
Schenk_IBMNA,c-47,15343,15343,211401,1,0,0,0,1,1,optimization problem,211401
Schenk_IBMNA,c-48,18354,18354,166080,1,0,0,0,1,1,optimization problem,166080
Schenk_IBMNA,c-49,21132,21132,157040,1,0,0,0,1,1,optimization problem,157042
Schenk_IBMNA,c-50,22401,22401,180245,1,0,0,0,1,1,optimization problem,193625
Schenk_IBMNA,c-51,23196,23196,203048,1,0,0,0,1,1,optimization problem,203050
Schenk_IBMNA,c-52,23948,23948,202708,1,0,0,0,1,1,optimization problem,202716
Schenk_IBMNA,c-53,30235,30235,355139,1,0,0,0,1,1,optimization problem,372213
Schenk_IBMNA,c-54,31793,31793,385987,1,0,0,0,1,1,optimization problem,391693
Schenk_IBMNA,c-56,35910,35910,380240,1,0,0,0,1,1,optimization problem,380900
Schenk_IBMNA,c-57,37833,37833,403373,1,0,0,0,1,1,optimization problem,405197
Schenk_IBMNA,c-60,43640,43640,298570,1,0,0,0,1,1,optimization problem,298578
Schenk_IBMNA,c-61,43618,43618,310016,1,0,0,0,1,1,optimization problem,310016
Schenk_IBMNA,c-65,48066,48066,360428,1,0,0,0,1,1,optimization problem,360528
Schenk_IBMNA,c-big,345241,345241,2340859,1,0,0,0,1,1,optimization problem,2341011
Schenk_AFE,af_0_k101,503625,503625,17550675,1,0,1,1,1,1,structural problem,17550675
Schenk_AFE,af_1_k101,503625,503625,17550675,1,0,1,1,1,1,structural problem,17550675
Schenk_AFE,af_2_k101,503625,503625,17550675,1,0,1,1,1,1,structural problem,17550675
Schenk_AFE,af_3_k101,503625,503625,17550675,1,0,1,1,1,1,structural problem,17550675
Schenk_AFE,af_4_k101,503625,503625,17550675,1,0,1,1,1,1,structural problem,17550675
Schenk_AFE,af_5_k101,503625,503625,17550675,1,0,1,1,1,1,structural problem,17550675
Schenk_AFE,af_shell10,1508065,1508065,52259885,1,0,1,0,1,1,structural problem,52672325
Schenk_IBMNA,c-64b,51035,51035,707601,1,0,0,0,1,1,subsequent optimization problem,717841
Schenk_IBMNA,c-66b,49989,49989,444851,1,0,0,0,1,1,subsequent optimization problem,499007
Schenk_IBMNA,c-67b,57975,57975,530583,1,0,0,0,1,1,subsequent optimization problem,531935
Schenk_IBMNA,c-73b,169422,169422,1279274,1,0,0,0,1,1,subsequent optimization problem,1279274
QCD,conf5_0-4x4-10,3072,3072,119808,0,0,0,0,0.9230769230769231,0.4615384615384616,theoretical/quantum chemistry problem,119808
QCD,conf5_0-4x4-14,3072,3072,119808,0,0,0,0,0.9230769230769231,0.4615384615384616,theoretical/quantum chemistry problem,119808
QCD,conf5_0-4x4-18,3072,3072,119808,0,0,0,0,0.9230769230769231,0.4615384615384616,theoretical/quantum chemistry problem,119808
QCD,conf5_0-4x4-22,3072,3072,119808,0,0,0,0,0.9230769230769231,0.4615384615384616,theoretical/quantum chemistry problem,119808
QCD,conf5_0-4x4-26,3072,3072,119808,0,0,0,0,0.9230769230769231,0.4615384615384616,theoretical/quantum chemistry problem,119808
QCD,conf6_0-4x4-20,3072,3072,119808,0,0,0,0,0.9230769230769231,0.4615384615384616,theoretical/quantum chemistry problem,119808
QCD,conf6_0-4x4-30,3072,3072,119808,0,0,0,0,0.9230769230769231,0.4615384615384616,theoretical/quantum chemistry problem,119808
QCD,conf5_4-8x8-05,49152,49152,1916928,0,0,0,0,0.9230769230769231,0.4615384615384616,theoretical/quantum chemistry problem,1916928
QCD,conf5_4-8x8-10,49152,49152,1916928,0,0,0,0,0.9230769230769231,0.4615384615384616,theoretical/quantum chemistry problem,1916928
QCD,conf5_4-8x8-15,49152,49152,1916928,0,0,0,0,0.9230769230769231,0.4615384615384616,theoretical/quantum chemistry problem,1916928
QCD,conf5_4-8x8-20,49152,49152,1916928,0,0,0,0,0.9230769230769231,0.4615384615384616,theoretical/quantum chemistry problem,1916928
QCD,conf6_0-8x8-20,49152,49152,1916928,0,0,0,0,0.9230769230769231,0.4615384615384616,theoretical/quantum chemistry problem,1916928
QCD,conf6_0-8x8-30,49152,49152,1916928,0,0,0,0,0.9230769230769231,0.4615384615384616,theoretical/quantum chemistry problem,1916928
QCD,conf6_0-8x8-80,49152,49152,1916928,0,0,0,0,0.9230769230769231,0.4615384615384616,theoretical/quantum chemistry problem,1916928
Cylshell,s1rmq4m1,5489,5489,262411,1,0,1,1,1,1,structural problem,281111
Cylshell,s2rmq4m1,5489,5489,263351,1,0,1,1,1,1,structural problem,281111
Cylshell,s3rmq4m1,5489,5489,262943,1,0,1,1,1,1,structural problem,281111
Cylshell,s1rmt3m1,5489,5489,217651,1,0,1,1,1,1,structural problem,219521
Cylshell,s2rmt3m1,5489,5489,217681,1,0,1,1,1,1,structural problem,219521
Cylshell,s3rmt3m1,5489,5489,217669,1,0,1,1,1,1,structural problem,219521
Cylshell,s3rmt3m3,5357,5357,207123,1,0,1,1,1,1,structural problem,207695
Bai,cryg10000,10000,10000,49699,1,0,1,0,0.9974558553112169,0,materials problem,49699
Bai,cryg2500,2500,2500,12349,1,0,1,0,0.9948218093207433,0,materials problem,12349
Bai,dw2048,2048,2048,10114,1,0,1,0,0.9848747830399207,0.9481775353334987,electromagnetics problem,10114
Bai,dw8192,8192,8192,41746,1,0,1,0,0.9626274065685164,0.9154199201287477,electromagnetics problem,41746
Bai,dwa512,512,512,2480,1,0,1,0,0.9796747967479674,0.9146341463414634,electromagnetics problem,2480
Bai,dwb512,512,512,2500,1,0,1,0,0.9698189134808853,0.8832997987927566,electromagnetics problem,2500
Bai,dwg961a,961,961,3405,0,0,1,0,1,0.36,electromagnetics problem,3405
Bai,dwg961b,961,961,10591,0,0,1,0,1,0.3476635514018692,electromagnetics problem,10591
Bai,mhd1280a,1280,1280,47906,0,0,1,0,0.8978403914290535,0.3060992070187278,electromagnetics problem,47906
Bai,mhd1280b,1280,1280,22778,0,0,1,1,1,1,electromagnetics problem,22778
Bai,mhd3200a,3200,3200,68026,1,0,1,0,0.7676029990571827,0.2674009667619461,electromagnetics problem,68026
Bai,mhd3200b,3200,3200,18316,1,0,1,1,1,1,electromagnetics problem,18316
Bai,mhd4800a,4800,4800,102252,1,0,1,0,0.7677879876950033,0.2677033659541848,electromagnetics problem,102252
Bai,mhd4800b,4800,4800,27520,1,0,1,1,1,1,electromagnetics problem,27520
Bai,qh1484,1484,1484,6110,1,0,0,0,1,0.05377207062600321,power network problem,6110
Bai,qh768,768,768,2934,1,0,0,0,0.9347300564061241,0,power network problem,2934
Bai,rdb1250,1250,1250,7300,1,0,1,0,1,0.7933884297520661,computational fluid dynamics problem,7300
Bai,rdb1250l,1250,1250,7300,1,0,1,0,1,0.7933884297520661,computational fluid dynamics problem,7300
Bai,rdb200,200,200,1120,1,0,1,0,1,0.7826086956521739,computational fluid dynamics problem,1120
Bai,rdb200l,200,200,1120,1,0,1,0,1,0.7826086956521739,computational fluid dynamics problem,1120
Bai,rdb2048_noL,2048,2048,12032,1,0,1,0,1,0.7948717948717948,computational fluid dynamics problem,12032
Bai,rdb3200l,3200,3200,18880,1,0,1,0,1,0.7959183673469388,computational fluid dynamics problem,18880
Bai,rdb450,450,450,2580,1,0,1,0,1,0.7887323943661971,computational fluid dynamics problem,2580
Bai,rdb450l,450,450,2580,1,0,1,0,1,0.7887323943661971,computational fluid dynamics problem,2580
Bai,rdb800l,800,800,4640,1,0,1,0,1,0.7916666666666666,computational fluid dynamics problem,4640
Bai,tols1090,1090,1090,3546,1,0,1,0,0.3178758414360509,0,computational fluid dynamics problem,3546
Bai,tols2000,2000,2000,5184,1,0,1,0,0.3387276785714285,0,computational fluid dynamics problem,5184
Bai,tols340,340,340,2196,1,0,1,0,0.2858627858627859,0,computational fluid dynamics problem,2196
Bai,tols4000,4000,4000,8784,1,0,1,0,0.3606733524355301,0,computational fluid dynamics problem,8784
Bai,tols90,90,90,1746,1,0,1,0,0.2688172043010753,0,computational fluid dynamics problem,1746
POLYFLOW,invextr1_new,30412,30412,1793881,1,0,1,0,0.971442083756505,0.7213486599424203,computational fluid dynamics problem,1793881
POLYFLOW,mixtank_new,29957,29957,1990919,1,0,1,0,1,0.9890905426943581,computational fluid dynamics problem,1995041
INPRO,msdoor,415863,415863,19173163,1,0,1,1,1,1,structural problem,20240935
Mittelmann,nug08-3rd,19728,29856,148416,1,0,0,0,0,0,linear programming problem,148416
Mittelmann,pds-30,49944,158489,340635,1,0,0,0,0,0,linear programming problem,340635
Mittelmann,pds-40,66844,217531,466800,1,0,0,0,0,0,linear programming problem,466800
Mittelmann,pds-50,83060,275814,590833,1,0,0,0,0,0,linear programming problem,590833
Mittelmann,pds-60,99431,336421,719557,1,0,0,0,0,0,linear programming problem,719557
Mittelmann,pds-70,114944,390005,833465,1,0,0,0,0,0,linear programming problem,833465
Mittelmann,pds-80,129181,434580,927826,1,0,0,0,0,0,linear programming problem,927826
Mittelmann,pds-90,142823,475448,1014136,1,0,0,0,0,0,linear programming problem,1014136
Mittelmann,pds-100,156243,514577,1096002,1,0,0,0,0,0,linear programming problem,1096002
Mittelmann,rail507,507,63516,409856,1,0,0,0,0,0,linear programming problem,409856
Mittelmann,rail516,516,47827,315412,1,0,0,0,0,0,linear programming problem,315412
Mittelmann,rail582,582,56097,402290,1,0,0,0,0,0,linear programming problem,402290
Mittelmann,rail2586,2586,923269,8011362,1,0,0,0,0,0,linear programming problem,8011362
Mittelmann,rail4284,4284,1096894,11284032,1,0,0,0,0,0,linear programming problem,11284032
Mittelmann,sgpf5y6,246077,312540,831976,1,0,0,0,0,0,linear programming problem,831976
Mittelmann,stormG2_1000,528185,1377306,3459881,1,0,0,0,0,0,linear programming problem,3459881
Mittelmann,watson_1,201155,386992,1055093,1,0,0,0,0,0,linear programming problem,1055093
Mittelmann,watson_2,352013,677224,1846391,1,0,0,0,0,0,linear programming problem,1846391
Mittelmann,cont11_l,1468599,1961394,5382999,1,0,0,0,0,0,linear programming problem,5382999
Mittelmann,cont1_l,1918399,1921596,7031999,1,0,0,0,0,0,linear programming problem,7031999
Mittelmann,fome11,12142,24460,71264,1,0,0,0,0,0,linear programming problem,71264
Mittelmann,fome12,24284,48920,142528,1,0,0,0,0,0,linear programming problem,142528
Mittelmann,fome13,48568,97840,285056,1,0,0,0,0,0,linear programming problem,285056
Mittelmann,fome20,33874,108175,232647,1,0,0,0,0,0,linear programming problem,232647
Mittelmann,fome21,67748,216350,465294,1,0,0,0,0,0,linear programming problem,465294
Mittelmann,neos,479119,515905,1526794,1,0,0,0,0,0,linear programming problem,1526794
Mittelmann,neos1,131581,133473,599590,1,0,0,0,0,0,linear programming problem,599590
Mittelmann,neos2,132568,134128,685087,1,0,0,0,0,0,linear programming problem,685087
Mittelmann,neos3,512209,518832,2055024,1,0,0,0,0,0,linear programming problem,2055024
Mittelmann,spal_004,10203,321696,46168124,1,0,0,0,0,0,linear programming problem,46168124
Meszaros,gams10am,114,171,407,1,0,0,0,0,0,linear programming problem,407
Meszaros,gams30am,354,531,1287,1,0,0,0,0,0,linear programming problem,1287
Meszaros,gams60am,714,1071,2607,1,0,0,0,0,0,linear programming problem,2607
Meszaros,gas11,459,862,2166,1,0,0,0,0,0,linear programming problem,2166
Meszaros,aa01,823,8904,72965,1,1,0,0,0,0,linear programming problem,72965
Meszaros,aa03,825,8627,70806,1,1,0,0,0,0,linear programming problem,70806
Meszaros,aa3,825,8627,70806,1,1,0,0,0,0,linear programming problem,70806
Meszaros,aa4,426,7195,52121,1,1,0,0,0,0,linear programming problem,52121
Meszaros,aa5,801,8308,65953,1,1,0,0,0,0,linear programming problem,65953
Meszaros,aa6,646,7292,51728,1,1,0,0,0,0,linear programming problem,51728
Meszaros,air02,50,6774,61555,1,1,0,0,0,0,linear programming problem,61555
Meszaros,air03,124,10757,91028,1,1,0,0,0,0,linear programming problem,91028
Meszaros,air04,823,8904,72965,1,1,0,0,0,0,linear programming problem,72965
Meszaros,air05,426,7195,52121,1,1,0,0,0,0,linear programming problem,52121
Meszaros,air06,825,8627,70806,1,1,0,0,0,0,linear programming problem,70806
Meszaros,aircraft,3754,7517,20267,1,0,0,0,0,0,linear programming problem,20267
Meszaros,bas1lp,5411,9825,587775,1,0,0,0,0,0,linear programming problem,587775
Meszaros,baxter,27441,30733,111576,1,0,0,0,0,0,linear programming problem,111576
Meszaros,car4,16384,33052,63724,1,0,0,0,0,0,linear programming problem,63724
Meszaros,cari,400,1200,152800,1,0,0,0,0,0,linear programming problem,152800
Meszaros,ch,3700,8291,24102,1,0,0,0,0,0,linear programming problem,24102
Meszaros,co5,5774,12325,57993,1,0,0,0,0,0,linear programming problem,57993
Meszaros,co9,10789,22924,109651,1,0,0,0,0,0,linear programming problem,109651
Meszaros,complex,1023,1408,46463,1,0,0,0,0,0,linear programming problem,46463
Meszaros,cq5,5048,11748,51571,1,0,0,0,0,0,linear programming problem,51571
Meszaros,cq9,9278,21534,96653,1,0,0,0,0,0,linear programming problem,96653
Meszaros,cr42,905,1513,6614,1,0,0,0,0,0,linear programming problem,6614
Meszaros,crew1,135,6469,46950,1,1,0,0,0,0,linear programming problem,46950
Meszaros,dano3mip,3202,15851,81633,1,0,0,0,0,0,linear programming problem,81633
Meszaros,dbic1,43200,226317,1081843,1,0,0,0,0,0,linear programming problem,1081843
Meszaros,dbir1,18804,45775,1077025,1,0,0,0,0,0,linear programming problem,1077025
Meszaros,dbir2,18906,45877,1158159,1,0,0,0,0,0,linear programming problem,1158159
Meszaros,df2177,630,10358,22336,1,1,0,0,0,0,linear programming problem,22336
Meszaros,e18,24617,38602,156466,1,0,0,0,0,0,linear programming problem,156466
Meszaros,ex3sta1,17443,17516,68779,1,0,0,0,0,0,linear programming problem,68779
Meszaros,farm,7,17,41,1,0,0,0,0,0,linear programming problem,41
Meszaros,gams10a,114,171,407,1,0,0,0,0,0,linear programming problem,407
Meszaros,gams30a,354,531,1287,1,0,0,0,0,0,linear programming problem,1287
Meszaros,ge,10099,16369,44825,1,0,0,0,0,0,linear programming problem,44825
Meszaros,iiasa,669,3639,7317,1,0,0,0,0,0,linear programming problem,7317
Meszaros,jendrec1,2109,4228,89608,1,0,0,0,0,0,linear programming problem,89608
Meszaros,kl02,71,36699,212536,1,1,0,0,0,0,linear programming problem,212536
Meszaros,l9,244,1483,4659,1,0,0,0,0,0,linear programming problem,4659
Meszaros,lp22,2958,16392,68518,1,0,0,0,0,0,linear programming problem,68518
Meszaros,lpl2,3294,10881,32232,1,0,0,0,0,0,linear programming problem,32232
Meszaros,lpl3,10828,33686,100525,1,0,0,0,0,0,linear programming problem,100525
Meszaros,mod2,34774,66409,199810,1,0,0,0,0,0,linear programming problem,199810
Meszaros,model1,362,798,3028,1,0,0,0,0,0,linear programming problem,3028
Meszaros,model2,379,1321,7607,1,0,0,0,0,0,linear programming problem,7607
Meszaros,model3,1609,4578,23974,1,0,0,0,0,0,linear programming problem,23974
Meszaros,model4,1337,4962,45753,1,0,0,0,0,0,linear programming problem,45753
Meszaros,model5,1888,11802,89925,1,0,0,0,0,0,linear programming problem,89925
Meszaros,model6,2096,5289,27628,1,0,0,0,0,0,linear programming problem,27628
Meszaros,model7,3358,9582,51027,1,0,0,0,0,0,linear programming problem,51027
Meszaros,model8,2896,6464,25277,1,0,0,0,0,0,linear programming problem,25277
Meszaros,model9,2879,10939,55956,1,0,0,0,0,0,linear programming problem,55956
Meszaros,model10,4400,16819,150372,1,0,0,0,0,0,linear programming problem,150372
Meszaros,nemsafm,334,2348,2826,1,0,0,0,0,0,linear programming problem,2826
Meszaros,nemscem,651,1712,3840,1,0,0,0,0,0,linear programming problem,3840
Meszaros,nemsemm1,3945,75352,1053986,1,0,0,0,0,0,linear programming problem,1053986
Meszaros,nemsemm2,6943,48878,182012,1,0,0,0,0,0,linear programming problem,182012
Meszaros,nemspmm1,2372,8903,55867,1,0,0,0,0,0,linear programming problem,55867
Meszaros,nemspmm2,2301,8734,68225,1,0,0,0,0,0,linear programming problem,68225
Meszaros,nemswrld,7138,28550,192283,1,0,0,0,0,0,linear programming problem,192283
Meszaros,nl,7039,15325,47035,1,0,0,0,0,0,linear programming problem,47035
Meszaros,nw14,73,123409,904910,1,1,0,0,0,0,linear programming problem,904910
Meszaros,p0033,15,48,113,1,0,0,0,0,0,linear programming problem,113
Meszaros,p0040,23,63,133,1,0,0,0,0,0,linear programming problem,133
Meszaros,p010,10090,19090,118000,1,0,0,0,0,0,linear programming problem,118000
Meszaros,p0201,133,334,2056,1,0,0,0,0,0,linear programming problem,2056
Meszaros,p0282,241,523,2207,1,0,0,0,0,0,linear programming problem,2207
Meszaros,p0291,252,543,2283,1,0,0,0,0,0,linear programming problem,2283
Meszaros,p0548,176,724,1887,1,0,0,0,0,0,linear programming problem,1887
Meszaros,p05,5090,9590,59045,1,0,0,0,0,0,linear programming problem,59045
Meszaros,p2756,755,3511,9692,1,0,0,0,0,0,linear programming problem,9692
Meszaros,p6000,2095,7967,19826,1,0,0,0,0,0,linear programming problem,19826
Meszaros,pcb1000,1565,2820,20463,1,0,0,0,0,0,linear programming problem,20463
Meszaros,pcb3000,3960,7732,57479,1,0,0,0,0,0,linear programming problem,57479
Meszaros,pf2177,9728,10178,30984,1,1,0,0,0,0,linear programming problem,30984
Meszaros,primagaz,1554,10836,21665,1,0,0,0,0,0,linear programming problem,21665
Meszaros,problem,12,46,86,1,0,0,0,0,0,linear programming problem,86
Meszaros,progas,1650,1900,8897,1,0,0,0,0,0,linear programming problem,8897
Meszaros,qiulp,1192,1900,4492,1,0,0,0,0,0,linear programming problem,4492
Meszaros,r05,5190,9690,104145,1,0,0,0,0,0,linear programming problem,104145
Meszaros,refine,29,62,153,1,0,0,0,0,0,linear programming problem,153
Meszaros,rlfddd,4050,61521,264627,1,0,0,0,0,0,linear programming problem,264627
Meszaros,rlfdual,8052,74970,282031,1,0,0,0,0,0,linear programming problem,282031
Meszaros,rlfprim,58866,62716,320591,1,0,0,0,0,0,linear programming problem,320591
Meszaros,rosen1,520,1544,23794,1,0,0,0,0,0,linear programming problem,23794
Meszaros,rosen2,1032,3080,47536,1,0,0,0,0,0,linear programming problem,47536
Meszaros,rosen7,264,776,8034,1,0,0,0,0,0,linear programming problem,8034
Meszaros,rosen8,520,1544,16058,1,0,0,0,0,0,linear programming problem,16058
Meszaros,rosen10,2056,6152,64192,1,0,0,0,0,0,linear programming problem,64192
Meszaros,route,20894,43019,206782,1,0,0,0,0,0,linear programming problem,206782
Meszaros,seymourl,4944,6316,38493,1,0,0,0,0,0,linear programming problem,38493
Meszaros,slptsk,2861,3347,72465,1,0,0,0,0,0,linear programming problem,72465
Meszaros,south31,18425,36321,112398,1,0,0,0,0,0,linear programming problem,112398
Meszaros,stat96v1,5995,197472,588798,1,0,0,0,0,0,linear programming problem,588798
Meszaros,stat96v2,29089,957432,2852184,1,0,0,0,0,0,linear programming problem,2852184
Meszaros,stat96v3,33841,1113780,3317736,1,0,0,0,0,0,linear programming problem,3317736
Meszaros,stat96v4,3173,63076,491336,1,0,0,0,0,0,linear programming problem,491336
Meszaros,stat96v5,2307,75779,233921,1,0,0,0,0,0,linear programming problem,233921
Meszaros,t0331-4l,664,46915,430982,1,1,0,0,0,0,linear programming problem,430982
Meszaros,testbig,17613,31223,61639,1,0,0,0,0,0,linear programming problem,61639
Meszaros,ulevimin,6590,46937,164538,1,0,0,0,0,0,linear programming problem,164538
Meszaros,us04,163,28016,297538,1,1,0,0,0,0,linear programming problem,297538
Meszaros,world,34506,67147,198883,1,0,0,0,0,0,linear programming problem,198883
Meszaros,zed,116,142,666,1,0,0,0,0,0,linear programming problem,666
Meszaros,de063155,852,1848,4913,1,0,0,0,0,0,linear programming problem,4913
Meszaros,de063157,936,1908,5119,1,0,0,0,0,0,linear programming problem,5119
Meszaros,de080285,936,1908,5082,1,0,0,0,0,0,linear programming problem,5082
Meszaros,gen1,769,2561,63086,1,0,0,0,0,0,linear programming problem,63086
Meszaros,gen2,1121,3264,81855,1,0,0,0,0,0,linear programming problem,81855
Meszaros,gen4,1537,4298,107103,1,0,0,0,0,0,linear programming problem,107103
Meszaros,gen,769,2561,63086,1,0,0,0,0,0,linear programming problem,63086
Meszaros,iprob,3001,3001,9000,1,0,0,0,1,0.5,linear programming problem,9000
Meszaros,l30,2701,16281,52070,1,0,0,0,0,0,linear programming problem,52070
Meszaros,stoch_aircraft,3754,7517,20267,1,0,0,0,0,0,linear programming problem,20267
Meszaros,cep1,1521,4769,8233,1,0,0,0,0,0,linear programming problem,8233
Meszaros,deter0,1923,5468,11173,1,0,0,0,0,0,linear programming problem,11173
Meszaros,deter1,5527,15737,32187,1,0,0,0,0,0,linear programming problem,32187
Meszaros,deter2,6095,17313,35731,1,0,0,0,0,0,linear programming problem,35731
Meszaros,deter3,7647,21777,44547,1,0,0,0,0,0,linear programming problem,44547
Meszaros,deter4,3235,9133,19231,1,0,0,0,0,0,linear programming problem,19231
Meszaros,deter5,5103,14529,29715,1,0,0,0,0,0,linear programming problem,29715
Meszaros,deter6,4255,12113,24771,1,0,0,0,0,0,linear programming problem,24771
Meszaros,deter7,6375,18153,37131,1,0,0,0,0,0,linear programming problem,37131
Meszaros,deter8,3831,10905,22299,1,0,0,0,0,0,linear programming problem,22299
Meszaros,fxm2-6,1520,2845,12812,1,0,0,0,0,0,linear programming problem,12812
Meszaros,fxm2-16,3900,7335,32972,1,0,0,0,0,0,linear programming problem,32972
Meszaros,fxm3_6,6200,12625,57722,1,0,0,0,0,0,linear programming problem,57722
Meszaros,fxm3_16,41340,85575,392252,1,0,0,0,0,0,linear programming problem,392252
Meszaros,fxm4_6,22400,47185,265442,1,0,0,0,0,0,linear programming problem,265442
Meszaros,pgp2,4034,13254,22474,1,0,0,0,0,0,linear programming problem,22474
Meszaros,stormg2-125,66185,172431,433256,1,0,0,0,0,0,linear programming problem,433256
Meszaros,stormg2-27,14441,37485,94274,1,0,0,0,0,0,linear programming problem,94274
Meszaros,stormg2-8,4409,11322,28553,1,0,0,0,0,0,linear programming problem,28553
Meszaros,degme,185501,659415,8127528,1,0,0,0,0,0,linear programming problem,8127528
Meszaros,karted,46502,133115,1770349,1,0,0,0,0,0,linear programming problem,1770349
Meszaros,tp-6,142752,1014301,11537419,1,0,0,0,0,0,linear programming problem,11537419
Meszaros,ts-palko,22002,47235,1076903,1,0,0,0,0,0,linear programming problem,1076903
Meszaros,delf,3170,6654,15397,1,0,0,0,0,0,linear programming problem sequence,15397
Meszaros,kleemin,8,16,44,1,0,0,0,0,0,linear programming problem sequence,44
Meszaros,large,4282,8617,20635,1,0,0,0,0,0,linear programming problem sequence,20635
Meszaros,nsct,23003,37563,697738,1,0,0,0,0,0,linear programming problem sequence,697738
Meszaros,nsic,465,897,3449,1,0,0,0,0,0,linear programming problem sequence,3449
Meszaros,nsir,4453,10057,154939,1,0,0,0,0,0,linear programming problem sequence,154939
Meszaros,plddb,3069,5049,10839,1,0,0,0,0,0,linear programming problem sequence,10839
Meszaros,rat,3136,9408,268908,1,0,0,0,0,0,linear programming problem sequence,268908
Meszaros,small,677,1400,3207,1,0,0,0,0,0,linear programming problem sequence,3207
Meszaros,pltexpa,26894,70364,143059,1,0,0,0,0,0,linear programming problem sequence,143059
Meszaros,sc205-2r,35213,62423,123239,1,0,0,0,0,0,linear programming problem sequence,123239
Meszaros,scagr7-2b,9743,13847,35885,1,0,0,0,0,0,linear programming problem sequence,35885
Meszaros,scagr7-2c,2447,3479,9005,1,0,0,0,0,0,linear programming problem sequence,9005
Meszaros,scagr7-2r,32847,46679,120141,1,0,0,0,0,0,linear programming problem sequence,120141
Meszaros,scfxm1-2b,19036,33047,111052,1,0,0,0,0,0,linear programming problem sequence,111052
Meszaros,scfxm1-2r,37980,65943,221388,1,0,0,0,0,0,linear programming problem sequence,221388
Meszaros,scrs8-2b,1820,3499,7367,1,0,0,0,0,0,linear programming problem sequence,7367
Meszaros,scrs8-2c,1820,3499,7367,1,0,0,0,0,0,linear programming problem sequence,7367
Meszaros,scrs8-2r,14364,27691,58439,1,0,0,0,0,0,linear programming problem sequence,58439
Meszaros,scsd8-2b,5130,35910,112770,1,0,0,0,0,0,linear programming problem sequence,112770
Meszaros,scsd8-2c,5130,35910,112770,1,0,0,0,0,0,linear programming problem sequence,112770
Meszaros,scsd8-2r,8650,60550,190210,1,0,0,0,0,0,linear programming problem sequence,190210
Meszaros,sctap1-2b,15390,33858,99454,1,0,0,0,0,0,linear programming problem sequence,99454
Meszaros,sctap1-2c,3390,7458,21854,1,0,0,0,0,0,linear programming problem sequence,21854
Meszaros,sctap1-2r,28830,63426,186366,1,0,0,0,0,0,linear programming problem sequence,186366
Gleich,wb-cs-stanford,9914,9914,36854,1,1,0,0,0.4572071438616228,0.4572071438616228,directed graph,36854
Gleich,wb-edu,9845725,9845725,57156537,1,1,0,0,0.3281596169311674,0.3281596169311674,directed graph,57156537
Gleich,wikipedia-20051105,1634989,1634989,19753078,1,1,0,0,0.1211282592272251,0.1211282592272251,directed graph,19753078
Gleich,wikipedia-20060925,2983494,2983494,37269096,1,1,0,0,0.1182841447575249,0.1182841447575249,directed graph,37269096
Gleich,wikipedia-20061104,3148440,3148440,39383235,1,1,0,0,0.1179357318284389,0.1179357318284389,directed graph,39383235
Gleich,wikipedia-20070206,3566907,3566907,45030389,1,1,0,0,0.1171832378930545,0.1171832378930545,directed graph,45030389
UTEP,Dubcova1,16129,16129,253009,1,0,1,1,1,1,2D/3D problem,253009
UTEP,Dubcova2,65025,65025,1030225,1,0,1,1,1,1,2D/3D problem,1030225
UTEP,Dubcova3,146689,146689,3636643,1,0,1,1,1,1,2D/3D problem,3636649
BenElechi,BenElechi1,245874,245874,13150496,1,0,1,1,1,1,2D/3D problem,13150496
Botonakis,FEM_3D_thermal1,17880,17880,430740,1,0,1,0,1,0.950733904955675,thermal problem,430740
Botonakis,FEM_3D_thermal2,147900,147900,3489300,1,0,1,0,1,0.9502082959238642,thermal problem,3489300
Wissgott,parabolic_fem,525825,525825,3674625,1,0,1,1,1,1,computational fluid dynamics problem,3674625
Watson,chem_master1,40401,40401,201201,1,0,1,0,1,0,2D/3D problem,201201
Watson,Baumann,112211,112211,748331,1,0,1,0,1,0,2D/3D problem,760631
Sinclair,3Dspectralwave,680943,680943,30290827,0,0,1,0,1,1,materials problem,33650589
Sinclair,3Dspectralwave2,292008,292008,12935272,0,0,1,0,1,1,materials problem,14322744
QLi,crashbasis,160000,160000,1750416,1,0,0,0,0.5503013048158469,0.0002439613283568576,optimization problem,1750416
QLi,majorbasis,160000,160000,1750416,1,0,0,0,0.5503013048158469,0.0002376736652548767,optimization problem,1750416
Springer,ESOC,327062,37830,6019939,1,0,0,0,0,0,least squares problem,6019939
Koutsovasilis,F2,71505,71505,5294285,1,0,1,0,1,1,structural problem,5294285
Szczerba,Ill_Stokes,20896,20896,191368,1,0,1,0,0.9897436481194791,0.3299904380293234,computational fluid dynamics problem,191368
Rajat,Raj1,263743,263743,1300261,1,0,0,0,0.998585875116119,0.5762090211971218,circuit simulation problem,1302464
Muite,Chebyshev1,261,261,2319,1,0,1,0,0.5014577259475219,0,structural problem,2319
Muite,Chebyshev2,2053,2053,18447,1,0,1,0,0.5001829937782115,0,structural problem,18447
Muite,Chebyshev3,4101,4101,36879,1,0,1,0,0.5000915248032217,0,structural problem,36879
Muite,Chebyshev4,68121,68121,5377761,1,0,1,0,0.3020408163265306,0.0002369275506437348,structural problem,5377761
Quaglino,viscoplastic1,4326,4326,61166,1,0,1,0,0.7408163265306122,0,materials problem,61166
Quaglino,viscoplastic2,32769,32769,381326,1,0,1,0,0.5699899872904575,0,materials problem,381326
YCheng,psse0,26722,11028,102432,1,0,0,0,0,0,power network problem,102432
YCheng,psse1,14318,11028,57376,1,0,0,0,0,0,power network problem,57376
YCheng,psse2,28634,11028,115262,1,0,0,0,0,0,power network problem,115262
Dehghani,light_in_tissue,29282,29282,406084,0,0,1,0,1,0,electromagnetics problem,406084
HVDC,hvdc1,24842,24842,158426,1,0,0,0,0.9817003233707516,0.09899271099935641,power network problem,159981
HVDC,hvdc2,189860,189860,1339638,1,0,0,0,0.9885955341075688,0.06323365458033522,power network problem,1347273
Zaoui,kkt_power,2063494,2063494,12771361,1,0,0,0,1,1,optimization problem,14612663
Rost,RFdevice,74104,74104,365580,0,0,1,0,0.0001203589980660497,0.0001148881345175929,semiconductor device problem,365580
Lee,fem_filter,74062,74062,1731206,0,0,1,0,1,0.6131971633123011,electromagnetics problem,1731206
Mancktelow,viscorocks,37762,37762,1133641,1,0,1,0,1,0.279507135368047,materials problem,1162244
Rudnyi,water_tank,60740,60740,2035281,1,0,1,0,0.9691204183655847,0.9180067671423384,computational fluid dynamics problem,2035281
Rucci,Rucci1,1977885,109900,7791168,1,0,0,0,0,0,least squares problem,7791168
McRae,ecology1,1000000,1000000,4996000,1,0,1,0,1,1,2D/3D problem,4996000
McRae,ecology2,999999,999999,4995991,1,0,1,1,1,1,2D/3D problem,4995991
NYPA,Maragal_1,32,14,234,1,0,0,0,0,0,least squares problem,234
NYPA,Maragal_2,555,350,4357,1,0,0,0,0,0,least squares problem,4357
NYPA,Maragal_3,1690,860,18391,1,0,0,0,0,0,least squares problem,18391
NYPA,Maragal_4,1964,1034,26719,1,0,0,0,0,0,least squares problem,26719
NYPA,Maragal_5,4654,3320,93091,1,0,0,0,0,0,least squares problem,93091
NYPA,Maragal_6,21255,10152,537694,1,0,0,0,0,0,least squares problem,537694
NYPA,Maragal_7,46845,26564,1200537,1,0,0,0,0,0,least squares problem,1200537
Marini,eurqsa,7245,7245,46142,1,0,0,0,1,1,economic problem,46142
Castrillon,denormal,89400,89400,1156224,1,0,0,1,1,1,counter-example problem,1156224
QLi,largebasis,440020,440020,5240084,1,0,0,0,1,0,optimization problem,5560100
MathWorks,QRpivot,660,749,3808,1,0,0,0,0,0,counter-example problem,3808
Luong,photogrammetry,1388,390,11816,1,0,1,0,0,0,computer graphics/vision problem,11816
YZhou,circuit204,1020,1020,5883,1,0,0,0,0.4379791625712601,0.3727147631216827,circuit simulation problem,5883
CEMW,t2em,921632,921632,4590832,1,0,1,0,0.9988182710127548,0.9988182710127548,electromagnetics problem,4590832
CEMW,tmt_unsym,917825,917825,4584801,1,0,1,0,1,0,electromagnetics problem,4584801
CEMW,tmt_sym,726713,726713,5080961,1,0,1,1,1,1,electromagnetics problem,5080961
CEMW,vfem,93476,93476,1434636,0,0,1,0,1,0.8209624504160578,electromagnetics problem,1434636
Schenk,nlpkkt80,1062400,1062400,28192672,1,0,0,0,1,1,optimization problem,28704672
Schenk,nlpkkt120,3542400,3542400,95117792,1,0,0,0,1,1,optimization problem,96845792
Schenk,nlpkkt160,8345600,8345600,225422112,1,0,0,0,1,1,optimization problem,229518112
Schenk,nlpkkt200,16240000,16240000,440225632,1,0,0,0,1,1,optimization problem,448225632
Schenk,nlpkkt240,27993600,27993600,760648352,1,0,0,0,1,1,optimization problem,774472352
TKK,s4dkt3m2,90449,90449,3753461,1,1,1,0,1,1,structural problem,3753461
TKK,g3rmt3m3,5357,5357,207695,1,1,1,0,1,1,structural problem,207695
TKK,t520,5563,5563,286341,1,0,1,0,1,1,structural problem,286341
TKK,smt,25710,25710,3749582,1,0,1,1,1,1,structural problem,3753184
TKK,engine,143571,143571,4706073,1,0,1,0,1,1,structural problem,4706073
TKK,plbuckle,1282,1282,30644,1,0,1,1,1,1,structural problem,30644
TKK,cbuckle,13681,13681,676515,1,0,1,1,1,1,structural problem,676515
TKK,cyl6,13681,13681,714241,1,0,1,0,1,1,structural problem,714241
TKK,tube1,21498,21498,897056,1,1,1,0,1,1,structural problem,897056
TKK,tube2,21498,21498,897056,1,0,1,0,1,1,structural problem,897056
TKK,t2d_q4,9801,9801,87025,1,0,1,0,1,0.6937221589143272,structural problem sequence,87025
TKK,t2d_q9,9801,9801,87025,1,0,1,0,1,0.6937221589143272,structural problem sequence,87025
Luong,photogrammetry2,4472,936,37056,1,0,1,0,0,0,computer graphics/vision problem,37056
Um,2cubes_sphere,101492,101492,1647264,1,0,1,1,1,1,electromagnetics problem,1647264
JGD_BIBD,bibd_9_3,36,84,252,1,1,0,0,0,0,combinatorial problem,252
JGD_BIBD,bibd_9_5,36,126,1260,1,1,0,0,0,0,combinatorial problem,1260
JGD_BIBD,bibd_11_5,55,462,4620,1,1,0,0,0,0,combinatorial problem,4620
JGD_BIBD,bibd_12_4,66,495,2970,1,1,0,0,0,0,combinatorial problem,2970
JGD_BIBD,bibd_12_5,66,792,7920,1,1,0,0,0,0,combinatorial problem,7920
JGD_BIBD,bibd_13_6,78,1716,25740,1,1,0,0,0,0,combinatorial problem,25740
JGD_BIBD,bibd_14_7,91,3432,72072,1,1,0,0,0,0,combinatorial problem,72072
JGD_BIBD,bibd_15_3,105,455,1365,1,1,0,0,0,0,combinatorial problem,1365
JGD_BIBD,bibd_15_7,105,6435,135135,1,1,0,0,0,0,combinatorial problem,135135
JGD_BIBD,bibd_16_8,120,12870,360360,1,1,0,0,0,0,combinatorial problem,360360
JGD_BIBD,bibd_17_3,136,680,2040,1,1,0,0,0,0,combinatorial problem,2040
JGD_BIBD,bibd_17_4b,136,2380,14280,1,1,0,0,0,0,combinatorial problem,14280
JGD_BIBD,bibd_17_4,136,2380,14280,1,1,0,0,0,0,combinatorial problem,14280
JGD_BIBD,bibd_17_8,136,24310,680680,1,1,0,0,0,0,combinatorial problem,680680
JGD_BIBD,bibd_18_9,153,48620,1750320,1,1,0,0,0,0,combinatorial problem,1750320
JGD_BIBD,bibd_19_9,171,92378,3325608,1,1,0,0,0,0,combinatorial problem,3325608
JGD_BIBD,bibd_20_10,190,184756,8314020,1,1,0,0,0,0,combinatorial problem,8314020
JGD_BIBD,bibd_22_8,231,319770,8953560,1,1,0,0,0,0,combinatorial problem,8953560
JGD_BIBD,bibd_49_3,1176,18424,55272,1,1,0,0,0,0,combinatorial problem,55272
JGD_BIBD,bibd_81_2,3240,3240,3240,1,1,0,1,1,1,combinatorial problem,3240
JGD_BIBD,bibd_81_3,3240,85320,255960,1,1,0,0,0,0,combinatorial problem,255960
JGD_CAG,CAG_mat1916,1916,1916,195985,1,0,0,0,0.3002540333592691,0.2119864584245809,combinatorial problem,195985
JGD_CAG,CAG_mat364,364,364,13585,1,0,0,0,0.4155510173209288,0.2804628999319265,combinatorial problem,13585
JGD_CAG,CAG_mat72,72,72,1012,1,0,0,0,0.5574468085106383,0.3340425531914893,combinatorial problem,1012
JGD_Forest,TF10,99,107,622,1,0,0,0,0,0,combinatorial problem,622
JGD_Forest,TF11,216,236,1607,1,0,0,0,0,0,combinatorial problem,1607
JGD_Forest,TF12,488,552,4231,1,0,0,0,0,0,combinatorial problem,4231
JGD_Forest,TF13,1121,1302,11185,1,0,0,0,0,0,combinatorial problem,11185
JGD_Forest,TF14,2644,3160,29862,1,0,0,0,0,0,combinatorial problem,29862
JGD_Forest,TF15,6334,7742,80057,1,0,0,0,0,0,combinatorial problem,80057
JGD_Forest,TF16,15437,19321,216173,1,0,0,0,0,0,combinatorial problem,216173
JGD_Forest,TF17,38132,48630,586218,1,0,0,0,0,0,combinatorial problem,586218
JGD_Forest,TF18,95368,123867,1597545,1,0,0,0,0,0,combinatorial problem,1597545
JGD_Forest,TF19,241029,317955,4370721,1,0,0,0,0,0,combinatorial problem,4370721
JGD_Franz,Franz1,2240,768,5120,1,0,0,0,0,0,combinatorial problem,5120
JGD_Franz,Franz2,4032,4480,21504,1,0,0,0,0,0,combinatorial problem,21504
JGD_Franz,Franz3,1280,2800,11520,1,0,0,0,0,0,combinatorial problem,11520
JGD_Franz,Franz4,6784,5252,46528,1,0,0,0,0,0,combinatorial problem,46528
JGD_Franz,Franz5,7382,2882,44056,1,0,0,0,0,0,combinatorial problem,44056
JGD_Franz,Franz6,7576,3016,45456,1,0,0,0,0,0,combinatorial problem,45456
JGD_Franz,Franz7,10164,1740,40424,1,0,0,0,0,0,combinatorial problem,40424
JGD_Franz,Franz8,16728,7176,100368,1,0,0,0,0,0,combinatorial problem,100368
JGD_Franz,Franz9,19588,4164,97508,1,0,0,0,0,0,combinatorial problem,97508
JGD_Franz,Franz10,19588,4164,97508,1,0,0,0,0,0,combinatorial problem,97508
JGD_Franz,Franz11,47104,30144,329728,1,0,0,0,0,0,combinatorial problem,329728
JGD_G5,IG5-6,30,77,251,1,0,0,0,0,0,combinatorial problem,251
JGD_G5,IG5-7,62,150,549,1,0,0,0,0,0,combinatorial problem,549
JGD_G5,IG5-8,156,292,1711,1,0,0,0,0,0,combinatorial problem,1711
JGD_G5,IG5-9,342,540,4570,1,0,0,0,0,0,combinatorial problem,4570
JGD_G5,IG5-10,652,976,10273,1,0,0,0,0,0,combinatorial problem,10273
JGD_G5,IG5-11,1227,1692,22110,1,0,0,0,0,0,combinatorial problem,22110
JGD_G5,IG5-12,2296,2875,46260,1,0,0,0,0,0,combinatorial problem,46260
JGD_G5,IG5-13,3994,4731,91209,1,0,0,0,0,0,combinatorial problem,91209
JGD_G5,IG5-14,6735,7621,173337,1,0,0,0,0,0,combinatorial problem,173337
JGD_G5,IG5-15,11369,11987,323509,1,0,0,0,0,0,combinatorial problem,323509
JGD_G5,IG5-16,18846,18485,588326,1,0,0,0,0,0,combinatorial problem,588326
JGD_G5,IG5-17,30162,27944,1035008,1,0,0,0,0,0,combinatorial problem,1035008
JGD_G5,IG5-18,47894,41550,1790490,1,0,0,0,0,0,combinatorial problem,1790490
JGD_GL6,GL6_D_6,469,201,2526,1,0,0,0,0,0,combinatorial problem,2526
JGD_GL6,GL6_D_7,636,470,5378,1,0,0,0,0,0,combinatorial problem,5378
JGD_GL6,GL6_D_8,544,637,6153,1,0,0,0,0,0,combinatorial problem,6153
JGD_GL6,GL6_D_9,340,545,4349,1,0,0,0,0,0,combinatorial problem,4349
JGD_GL6,GL6_D_10,163,341,2053,1,0,0,0,0,0,combinatorial problem,2053
JGD_GL7d,GL7d10,1,60,8,1,0,0,0,0,0,combinatorial problem,8
JGD_GL7d,GL7d11,1019,60,1513,1,0,0,0,0,0,combinatorial problem,1513
JGD_GL7d,GL7d12,8899,1019,37519,1,0,0,0,0,0,combinatorial problem,37519
JGD_GL7d,GL7d13,47271,8899,356232,1,0,0,0,0,0,combinatorial problem,356232
JGD_GL7d,GL7d14,171375,47271,1831183,1,0,0,0,0,0,combinatorial problem,1831183
JGD_GL7d,GL7d15,460261,171375,6080381,1,0,0,0,0,0,combinatorial problem,6080381
JGD_GL7d,GL7d16,955128,460261,14488881,1,0,0,0,0,0,combinatorial problem,14488881
JGD_GL7d,GL7d17,1548650,955128,25978098,1,0,0,0,0,0,combinatorial problem,25978098
JGD_GL7d,GL7d18,1955309,1548650,35590540,1,0,0,0,0,0,combinatorial problem,35590540
JGD_GL7d,GL7d19,1911130,1955309,37322725,1,0,0,0,0,0,combinatorial problem,37322725
JGD_GL7d,GL7d20,1437547,1911130,29893084,1,0,0,0,0,0,combinatorial problem,29893084
JGD_GL7d,GL7d21,822922,1437547,18174775,1,0,0,0,0,0,combinatorial problem,18174775
JGD_GL7d,GL7d22,349443,822922,8251000,1,0,0,0,0,0,combinatorial problem,8251000
JGD_GL7d,GL7d23,105054,349443,2695430,1,0,0,0,0,0,combinatorial problem,2695430
JGD_GL7d,GL7d24,21074,105054,593892,1,0,0,0,0,0,combinatorial problem,593892
JGD_GL7d,GL7d25,2798,21074,81671,1,0,0,0,0,0,combinatorial problem,81671
JGD_GL7d,GL7d26,305,2798,7412,1,0,0,0,0,0,combinatorial problem,7412
JGD_Groebner,c8_mat11,4562,5761,2462970,1,0,0,0,0,0,combinatorial problem,2462970
JGD_Groebner,c8_mat11_I,4562,5761,2462970,1,0,0,0,0,0,combinatorial problem,2462970
JGD_Groebner,f855_mat9,2456,2511,171214,1,0,0,0,0,0,combinatorial problem,171214
JGD_Groebner,f855_mat9_I,2456,2511,171214,1,0,0,0,0,0,combinatorial problem,171214
JGD_Groebner,HFE18_96_in,2372,4096,933343,1,1,0,0,0,0,combinatorial problem,933343
JGD_Groebner,rkat7_mat5,694,738,38114,1,0,0,0,0,0,combinatorial problem,38114
JGD_Groebner,robot24c1_mat5,404,302,15118,1,0,0,0,0,0,combinatorial problem,15118
JGD_Groebner,robot24c1_mat5_J,302,404,15118,1,0,0,0,0,0,combinatorial problem,15118
JGD_Homology,ch3-3-b1,18,9,36,1,0,0,0,0,0,combinatorial problem,36
JGD_Homology,ch3-3-b2,6,18,18,1,0,0,0,0,0,combinatorial problem,18
JGD_Homology,ch4-4-b1,72,16,144,1,0,0,0,0,0,combinatorial problem,144
JGD_Homology,ch4-4-b2,96,72,288,1,0,0,0,0,0,combinatorial problem,288
JGD_Homology,ch4-4-b3,24,96,96,1,0,0,0,0,0,combinatorial problem,96
JGD_Homology,ch5-5-b1,200,25,400,1,0,0,0,0,0,combinatorial problem,400
JGD_Homology,ch5-5-b2,600,200,1800,1,0,0,0,0,0,combinatorial problem,1800
JGD_Homology,ch5-5-b3,600,600,2400,1,0,0,0,0.02168473728106756,0.01417848206839033,combinatorial problem,2400
JGD_Homology,ch5-5-b4,120,600,600,1,0,0,0,0,0,combinatorial problem,600
JGD_Homology,ch6-6-b1,450,36,900,1,0,0,0,0,0,combinatorial problem,900
JGD_Homology,ch6-6-b2,2400,450,7200,1,0,0,0,0,0,combinatorial problem,7200
JGD_Homology,ch6-6-b3,5400,2400,21600,1,0,0,0,0,0,combinatorial problem,21600
JGD_Homology,ch6-6-b4,4320,5400,21600,1,0,0,0,0,0,combinatorial problem,21600
JGD_Homology,ch6-6-b5,720,4320,4320,1,0,0,0,0,0,combinatorial problem,4320
JGD_Homology,ch7-6-b1,630,42,1260,1,0,0,0,0,0,combinatorial problem,1260
JGD_Homology,ch7-6-b2,4200,630,12600,1,0,0,0,0,0,combinatorial problem,12600
JGD_Homology,ch7-6-b3,12600,4200,50400,1,0,0,0,0,0,combinatorial problem,50400
JGD_Homology,ch7-6-b4,15120,12600,75600,1,0,0,0,0,0,combinatorial problem,75600
JGD_Homology,ch7-6-b5,5040,15120,30240,1,0,0,0,0,0,combinatorial problem,30240
JGD_Homology,ch7-7-b1,882,49,1764,1,0,0,0,0,0,combinatorial problem,1764
JGD_Homology,ch7-7-b2,7350,882,22050,1,0,0,0,0,0,combinatorial problem,22050
JGD_Homology,ch7-7-b5,35280,52920,211680,1,0,0,0,0,0,combinatorial problem,211680
JGD_Homology,ch7-8-b1,1176,56,2352,1,0,0,0,0,0,combinatorial problem,2352
JGD_Homology,ch7-8-b2,11760,1176,35280,1,0,0,0,0,0,combinatorial problem,35280
JGD_Homology,ch7-8-b3,58800,11760,235200,1,0,0,0,0,0,combinatorial problem,235200
JGD_Homology,ch7-8-b4,141120,58800,705600,1,0,0,0,0,0,combinatorial problem,705600
JGD_Homology,ch7-8-b5,141120,141120,846720,1,0,0,0,0.0003732057190233348,0.0002054993516141147,combinatorial problem,846720
JGD_Homology,ch7-9-b1,1512,63,3024,1,0,0,0,0,0,combinatorial problem,3024
JGD_Homology,ch7-9-b2,17640,1512,52920,1,0,0,0,0,0,combinatorial problem,52920
JGD_Homology,ch7-9-b3,105840,17640,423360,1,0,0,0,0,0,combinatorial problem,423360
JGD_Homology,ch7-9-b4,317520,105840,1587600,1,0,0,0,0,0,combinatorial problem,1587600
JGD_Homology,ch7-9-b5,423360,317520,2540160,1,0,0,0,0,0,combinatorial problem,2540160
JGD_Homology,ch8-8-b1,1568,64,3136,1,0,0,0,0,0,combinatorial problem,3136
JGD_Homology,ch8-8-b2,18816,1568,56448,1,0,0,0,0,0,combinatorial problem,56448
JGD_Homology,ch8-8-b3,117600,18816,470400,1,0,0,0,0,0,combinatorial problem,470400
JGD_Homology,ch8-8-b4,376320,117600,1881600,1,0,0,0,0,0,combinatorial problem,1881600
JGD_Homology,ch8-8-b5,564480,376320,3386880,1,0,0,0,0,0,combinatorial problem,3386880
JGD_Homology,cis-n4c6-b1,210,21,420,1,0,0,0,0,0,combinatorial problem,420
JGD_Homology,cis-n4c6-b13,6300,25605,88200,1,0,0,0,0,0,combinatorial problem,88200
JGD_Homology,cis-n4c6-b14,920,6300,13800,1,0,0,0,0,0,combinatorial problem,13800
JGD_Homology,cis-n4c6-b15,60,920,960,1,0,0,0,0,0,combinatorial problem,960
JGD_Homology,cis-n4c6-b2,1330,210,3990,1,0,0,0,0,0,combinatorial problem,3990
JGD_Homology,cis-n4c6-b3,5970,1330,23880,1,0,0,0,0,0,combinatorial problem,23880
JGD_Homology,cis-n4c6-b4,20058,5970,100290,1,0,0,0,0,0,combinatorial problem,100290
JGD_Homology,D6-6,120576,23740,146520,1,0,0,0,0,0,combinatorial problem,146880
JGD_Homology,klein-b1,30,10,60,1,0,0,0,0,0,combinatorial problem,60
JGD_Homology,klein-b2,20,30,60,1,0,0,0,0,0,combinatorial problem,60
JGD_Homology,lutz30-23-b6,1716,3003,12012,1,0,0,0,0,0,combinatorial problem,12012
JGD_Homology,m133-b3,200200,200200,800800,1,0,0,0,4.495504495504496e-05,2.747252747252747e-05,combinatorial problem,800800
JGD_Homology,mk10-b1,630,45,1260,1,0,0,0,0,0,combinatorial problem,1260
JGD_Homology,mk10-b2,3150,630,9450,1,0,0,0,0,0,combinatorial problem,9450
JGD_Homology,mk10-b3,4725,3150,18900,1,0,0,0,0,0,combinatorial problem,18900
JGD_Homology,mk10-b4,945,4725,4725,1,0,0,0,0,0,combinatorial problem,4725
JGD_Homology,mk11-b1,990,55,1980,1,0,0,0,0,0,combinatorial problem,1980
JGD_Homology,mk11-b2,6930,990,20790,1,0,0,0,0,0,combinatorial problem,20790
JGD_Homology,mk11-b3,17325,6930,69300,1,0,0,0,0,0,combinatorial problem,69300
JGD_Homology,mk11-b4,10395,17325,51975,1,0,0,0,0,0,combinatorial problem,51975
JGD_Homology,mk11-b4b,9450,17325,47250,1,0,0,0,0,0,combinatorial problem,47250
JGD_Homology,mk12-b1,1485,66,2970,1,0,0,0,0,0,combinatorial problem,2970
JGD_Homology,mk12-b2,13860,1485,41580,1,0,0,0,0,0,combinatorial problem,41580
JGD_Homology,mk12-b3,51975,13860,207900,1,0,0,0,0,0,combinatorial problem,207900
JGD_Homology,mk12-b4,62370,51975,311850,1,0,0,0,0,0,combinatorial problem,311850
JGD_Homology,mk12-b5,10395,62370,62370,1,0,0,0,0,0,combinatorial problem,62370
JGD_Homology,mk13-b5,135135,270270,810810,1,0,0,0,0,0,combinatorial problem,810810
JGD_Homology,mk9-b1,378,36,756,1,0,0,0,0,0,combinatorial problem,756
JGD_Homology,mk9-b2,1260,378,3780,1,0,0,0,0,0,combinatorial problem,3780
JGD_Homology,mk9-b3,945,1260,3780,1,0,0,0,0,0,combinatorial problem,3780
JGD_Homology,n2c6-b10,30,306,330,1,0,0,0,0,0,combinatorial problem,330
JGD_Homology,n2c6-b1,105,15,210,1,0,0,0,0,0,combinatorial problem,210
JGD_Homology,n2c6-b2,455,105,1365,1,0,0,0,0,0,combinatorial problem,1365
JGD_Homology,n2c6-b3,1365,455,5460,1,0,0,0,0,0,combinatorial problem,5460
JGD_Homology,n2c6-b4,3003,1365,15015,1,0,0,0,0,0,combinatorial problem,15015
JGD_Homology,n2c6-b5,4945,3003,29670,1,0,0,0,0,0,combinatorial problem,29670
JGD_Homology,n2c6-b6,5715,4945,40005,1,0,0,0,0,0,combinatorial problem,40005
JGD_Homology,n2c6-b7,3990,5715,31920,1,0,0,0,0,0,combinatorial problem,31920
JGD_Homology,n2c6-b8,1470,3990,13230,1,0,0,0,0,0,combinatorial problem,13230
JGD_Homology,n2c6-b9,306,1470,3060,1,0,0,0,0,0,combinatorial problem,3060
JGD_Homology,n3c4-b1,15,6,30,1,0,0,0,0,0,combinatorial problem,30
JGD_Homology,n3c4-b2,20,15,60,1,0,0,0,0,0,combinatorial problem,60
JGD_Homology,n3c4-b3,15,20,60,1,0,0,0,0,0,combinatorial problem,60
JGD_Homology,n3c4-b4,6,15,30,1,0,0,0,0,0,combinatorial problem,30
JGD_Homology,n3c5-b1,45,10,90,1,0,0,0,0,0,combinatorial problem,90
JGD_Homology,n3c5-b2,120,45,360,1,0,0,0,0,0,combinatorial problem,360
JGD_Homology,n3c5-b3,210,120,840,1,0,0,0,0,0,combinatorial problem,840
JGD_Homology,n3c5-b4,252,210,1260,1,0,0,0,0,0,combinatorial problem,1260
JGD_Homology,n3c5-b5,210,252,1260,1,0,0,0,0,0,combinatorial problem,1260
JGD_Homology,n3c5-b6,120,210,840,1,0,0,0,0,0,combinatorial problem,840
JGD_Homology,n3c5-b7,30,120,240,1,0,0,0,0,0,combinatorial problem,240
JGD_Homology,n3c6-b10,675,2511,7425,1,0,0,0,0,0,combinatorial problem,7425
JGD_Homology,n3c6-b1,105,105,210,1,0,0,0,0.08571428571428572,0.0761904761904762,combinatorial problem,210
JGD_Homology,n3c6-b11,60,675,720,1,0,0,0,0,0,combinatorial problem,720
JGD_Homology,n3c6-b2,455,105,1365,1,0,0,0,0,0,combinatorial problem,1365
JGD_Homology,n3c6-b3,1365,455,5460,1,0,0,0,0,0,combinatorial problem,5460
JGD_Homology,n3c6-b4,3003,1365,15015,1,0,0,0,0,0,combinatorial problem,15015
JGD_Homology,n3c6-b5,5005,3003,30030,1,0,0,0,0,0,combinatorial problem,30030
JGD_Homology,n3c6-b6,6435,5005,45045,1,0,0,0,0,0,combinatorial problem,45045
JGD_Homology,n3c6-b7,6435,6435,51480,1,0,0,0,1,0.5333333333333333,combinatorial problem,51480
JGD_Homology,n3c6-b8,4935,6435,44415,1,0,0,0,0,0,combinatorial problem,44415
JGD_Homology,n3c6-b9,2511,4935,25110,1,0,0,0,0,0,combinatorial problem,25110
JGD_Homology,n4c5-b10,120,630,1320,1,0,0,0,0,0,combinatorial problem,1320
JGD_Homology,n4c5-b1,105,15,210,1,0,0,0,0,0,combinatorial problem,210
JGD_Homology,n4c5-b11,10,120,120,1,0,0,0,0,0,combinatorial problem,120
JGD_Homology,n4c5-b2,455,105,1365,1,0,0,0,0,0,combinatorial problem,1365
JGD_Homology,n4c5-b3,1350,455,5400,1,0,0,0,0,0,combinatorial problem,5400
JGD_Homology,n4c5-b4,2852,1350,14260,1,0,0,0,0,0,combinatorial problem,14260
JGD_Homology,n4c5-b5,4340,2852,26040,1,0,0,0,0,0,combinatorial problem,26040
JGD_Homology,n4c5-b6,4735,4340,33145,1,0,0,0,0,0,combinatorial problem,33145
JGD_Homology,n4c5-b7,3635,4735,29080,1,0,0,0,0,0,combinatorial problem,29080
JGD_Homology,n4c5-b8,1895,3635,17055,1,0,0,0,0,0,combinatorial problem,17055
JGD_Homology,n4c5-b9,630,1895,6300,1,0,0,0,0,0,combinatorial problem,6300
JGD_Homology,n4c6-b10,132402,186558,1456422,1,0,0,0,0,0,combinatorial problem,1456422
JGD_Homology,n4c6-b11,69235,132402,830820,1,0,0,0,0,0,combinatorial problem,830820
JGD_Homology,n4c6-b1,210,21,420,1,0,0,0,0,0,combinatorial problem,420
JGD_Homology,n4c6-b12,25605,69235,332865,1,0,0,0,0,0,combinatorial problem,332865
JGD_Homology,n4c6-b13,6300,25605,88200,1,0,0,0,0,0,combinatorial problem,88200
JGD_Homology,n4c6-b14,920,6300,13800,1,0,0,0,0,0,combinatorial problem,13800
JGD_Homology,n4c6-b15,60,920,960,1,0,0,0,0,0,combinatorial problem,960
JGD_Homology,n4c6-b2,1330,210,3990,1,0,0,0,0,0,combinatorial problem,3990
JGD_Homology,n4c6-b3,5970,1330,23880,1,0,0,0,0,0,combinatorial problem,23880
JGD_Homology,n4c6-b4,20058,5970,100290,1,0,0,0,0,0,combinatorial problem,100290
JGD_Homology,n4c6-b5,51813,20058,310878,1,0,0,0,0,0,combinatorial problem,310878
JGD_Homology,n4c6-b6,104115,51813,728805,1,0,0,0,0,0,combinatorial problem,728805
JGD_Homology,n4c6-b7,163215,104115,1305720,1,0,0,0,0,0,combinatorial problem,1305720
JGD_Homology,n4c6-b8,198895,163215,1790055,1,0,0,0,0,0,combinatorial problem,1790055
JGD_Homology,n4c6-b9,186558,198895,1865580,1,0,0,0,0,0,combinatorial problem,1865580
JGD_Homology,shar_te2-b1,17160,286,34320,1,0,0,0,0,0,combinatorial problem,34320
JGD_Homology,shar_te2-b2,200200,17160,600600,1,0,0,0,0,0,combinatorial problem,600600
JGD_Homology,shar_te2-b3,200200,200200,800800,1,0,0,0,7.492516848797264e-05,2.997006739518906e-05,combinatorial problem,800800
QY,case39,40216,40216,1042160,1,0,0,0,1,1,power network problem sequence,1042160
JGD_Kocay,Trec3,1,2,1,1,1,0,0,0,0,combinatorial problem,1
JGD_Kocay,Trec4,2,3,3,1,0,0,0,0,0,combinatorial problem,3
JGD_Kocay,Trec5,3,7,12,1,0,0,0,0,0,combinatorial problem,12
JGD_Kocay,Trec6,6,15,40,1,0,0,0,0,0,combinatorial problem,40
JGD_Kocay,Trec7,11,36,147,1,0,0,0,0,0,combinatorial problem,147
JGD_Kocay,Trec8,23,84,549,1,0,0,0,0,0,combinatorial problem,549
JGD_Kocay,Trec9,47,201,2147,1,0,0,0,0,0,combinatorial problem,2147
JGD_Kocay,Trec10,106,478,8612,1,0,0,0,0,0,combinatorial problem,8612
JGD_Kocay,Trec11,235,1138,35705,1,0,0,0,0,0,combinatorial problem,35705
JGD_Kocay,Trec12,551,2726,151219,1,0,0,0,0,0,combinatorial problem,151219
JGD_Kocay,Trec13,1301,6561,654517,1,0,0,0,0,0,combinatorial problem,654517
JGD_Kocay,Trec14,3159,15905,2872265,1,0,0,0,0,0,combinatorial problem,2872265
JGD_Margulies,cat_ears_2_1,85,85,254,1,1,0,0,0.03252032520325204,0.03252032520325204,combinatorial problem,254
JGD_Margulies,cat_ears_2_4,1009,2689,7982,1,1,0,0,0,0,combinatorial problem,7982
JGD_Margulies,cat_ears_3_1,204,181,542,1,1,0,0,0,0,combinatorial problem,542
JGD_Margulies,cat_ears_3_4,5226,13271,39592,1,1,0,0,0,0,combinatorial problem,39592
JGD_Margulies,cat_ears_4_1,377,313,938,1,1,0,0,0,0,combinatorial problem,938
JGD_Margulies,cat_ears_4_4,19020,44448,132888,1,1,0,0,0,0,combinatorial problem,132888
JGD_Margulies,flower_4_1,121,129,386,1,1,0,0,0,0,combinatorial problem,386
JGD_Margulies,flower_4_4,1837,5529,16466,1,1,0,0,0,0,combinatorial problem,16466
JGD_Margulies,flower_5_1,211,201,602,1,1,0,0,0,0,combinatorial problem,602
JGD_Margulies,flower_5_4,5226,14721,43942,1,1,0,0,0,0,combinatorial problem,43942
JGD_Margulies,flower_7_1,463,393,1178,1,1,0,0,0,0,combinatorial problem,1178
JGD_Margulies,flower_7_4,27693,67593,202218,1,1,0,0,0,0,combinatorial problem,202218
JGD_Margulies,flower_8_1,625,513,1538,1,1,0,0,0,0,combinatorial problem,1538
JGD_Margulies,flower_8_4,55081,125361,375266,1,1,0,0,0,0,combinatorial problem,375266
JGD_Margulies,kneser_10_4_1,349651,330751,992252,1,1,0,0,0,0,combinatorial problem,992252
JGD_Margulies,kneser_6_2_1,601,676,2027,1,1,0,0,0,0,combinatorial problem,2027
JGD_Margulies,kneser_8_3_1,15737,15681,47042,1,1,0,0,0,0,combinatorial problem,47042
JGD_Margulies,wheel_3_1,21,25,74,1,1,0,0,0,0,combinatorial problem,74
JGD_Margulies,wheel_4_1,36,41,122,1,1,0,0,0,0,combinatorial problem,122
JGD_Margulies,wheel_5_1,57,61,182,1,1,0,0,0,0,combinatorial problem,182
JGD_Margulies,wheel_601,902103,723605,2170814,1,1,0,0,0,0,combinatorial problem,2170814
JGD_Margulies,wheel_6_1,83,85,254,1,1,0,0,0,0,combinatorial problem,254
JGD_Margulies,wheel_7_1,114,113,338,1,1,0,0,0,0,combinatorial problem,338
JGD_Relat,rel3,12,5,18,1,0,0,0,0,0,combinatorial problem,18
JGD_Relat,rel4,66,12,104,1,0,0,0,0,0,combinatorial problem,104
JGD_Relat,rel5,340,35,656,1,0,0,0,0,0,combinatorial problem,656
JGD_Relat,rel6,2340,157,5101,1,0,0,0,0,0,combinatorial problem,5101
JGD_Relat,rel7,21924,1045,50636,1,0,0,0,0,0,combinatorial problem,50636
JGD_Relat,rel8,345688,12347,821839,1,0,0,0,0,0,combinatorial problem,821839
JGD_Relat,rel9,9888048,274669,23667183,1,0,0,0,0,0,combinatorial problem,23667183
JGD_Relat,relat3,12,5,24,1,0,0,0,0,0,combinatorial problem,24
JGD_Relat,relat4,66,12,172,1,0,0,0,0,0,combinatorial problem,172
JGD_Relat,relat5,340,35,1058,1,0,0,0,0,0,combinatorial problem,1058
JGD_Relat,relat6,2340,157,8108,1,0,0,0,0,0,combinatorial problem,8108
JGD_Relat,relat7b,21924,1045,81355,1,0,0,0,0,0,combinatorial problem,81355
JGD_Relat,relat7,21924,1045,81355,1,0,0,0,0,0,combinatorial problem,81355
JGD_Relat,relat8,345688,12347,1334038,1,0,0,0,0,0,combinatorial problem,1334038
JGD_Relat,relat9,12360060,549336,38955420,1,0,0,0,0,0,combinatorial problem,38955420
JGD_SL6,D_5,434,115,1832,1,0,0,0,0,0,combinatorial problem,1832
JGD_SL6,D_6,970,435,6491,1,0,0,0,0,0,combinatorial problem,6491
JGD_SL6,D_7,1270,971,12714,1,0,0,0,0,0,combinatorial problem,12714
JGD_SL6,D_8,1132,1271,14966,1,0,0,0,0,0,combinatorial problem,14966
JGD_SL6,D_9,815,1133,12395,1,0,0,0,0,0,combinatorial problem,12395
JGD_SL6,D_10,460,816,7614,1,0,0,0,0,0,combinatorial problem,7614
JGD_SL6,D_11,169,461,2952,1,0,0,0,0,0,combinatorial problem,2952
JGD_SPG,08blocks,300,300,592,1,0,0,0,0.0273972602739726,0,combinatorial problem,592
JGD_SPG,EX1,560,560,8736,1,1,0,0,1,1,combinatorial problem,8736
JGD_SPG,EX2,560,560,8736,1,1,0,0,1,1,combinatorial problem,8736
JGD_SPG,EX3,2600,2600,71760,1,1,0,0,1,1,combinatorial problem,71760
JGD_SPG,EX4,2600,2600,71760,1,1,0,0,1,1,combinatorial problem,71760
JGD_SPG,EX5,6545,6545,295680,1,1,0,0,1,1,combinatorial problem,295680
JGD_SPG,EX6,6545,6545,295680,1,1,0,0,1,1,combinatorial problem,295680
JGD_Taha,abtaha2,37932,331,137228,1,0,0,0,0,0,combinatorial problem,137228
JGD_Taha,abtaha1,14596,209,51307,1,0,0,0,0,0,combinatorial problem,51307
JGD_Trefethen,Trefethen_20b,19,19,147,1,0,0,1,1,1,combinatorial problem,147
JGD_Trefethen,Trefethen_20,20,20,158,1,0,0,1,1,1,combinatorial problem,158
JGD_Trefethen,Trefethen_150,150,150,2040,1,0,0,1,1,1,combinatorial problem,2040
JGD_Trefethen,Trefethen_200b,199,199,2873,1,0,0,1,1,1,combinatorial problem,2873
JGD_Trefethen,Trefethen_200,200,200,2890,1,0,0,1,1,1,combinatorial problem,2890
JGD_Trefethen,Trefethen_300,300,300,4678,1,0,0,1,1,1,combinatorial problem,4678
JGD_Trefethen,Trefethen_500,500,500,8478,1,0,0,1,1,1,combinatorial problem,8478
JGD_Trefethen,Trefethen_700,700,700,12654,1,0,0,1,1,1,combinatorial problem,12654
JGD_Trefethen,Trefethen_2000,2000,2000,41906,1,0,0,1,1,1,combinatorial problem,41906
JGD_Trefethen,Trefethen_20000b,19999,19999,554435,1,0,0,1,1,1,combinatorial problem,554435
JGD_Trefethen,Trefethen_20000,20000,20000,554466,1,0,0,1,1,1,combinatorial problem,554466
QY,case9,14454,14454,147972,1,0,0,0,1,1,power network problem sequence,147972
FreeFieldTechnologies,mono_500Hz,169410,169410,5033796,0,0,1,0,1,0.820796293715178,acoustics problem,5036288
Freescale,Freescale1,3428755,3428755,17052626,1,0,0,0,0.9061379876258038,0.3945743467477048,circuit simulation problem,18920347
NYPA,Maragal_8,33212,75077,1308415,1,0,0,0,0,0,least squares problem,1308415
Bates,sls,1748122,62729,6804304,1,0,0,0,0,0,least squares problem,6804304
TSOPF,TSOPF_RS_b2383,38120,38120,16171169,1,0,0,0,0.002485718029041526,0.0003350401831305099,power network problem,16171169
TSOPF,TSOPF_FS_b300,29214,29214,4400122,1,0,0,0,1,1,power network problem,4400122
TSOPF,TSOPF_FS_b162_c1,10798,10798,608540,1,0,0,0,1,1,power network problem,608540
TSOPF,TSOPF_FS_b162_c3,30798,30798,1801300,1,0,0,0,1,1,power network problem,1801300
TSOPF,TSOPF_FS_b162_c4,40798,40798,2398220,1,0,0,0,1,1,power network problem,2398220
TSOPF,TSOPF_FS_b300_c1,29214,29214,4400122,1,0,0,0,1,1,power network problem,4400122
TSOPF,TSOPF_FS_b300_c2,56814,56814,8767466,1,0,0,0,1,1,power network problem,8767466
TSOPF,TSOPF_FS_b300_c3,84414,84414,13135930,1,0,0,0,1,1,power network problem,13135930
TSOPF,TSOPF_FS_b39_c19,76216,76216,1977600,1,0,0,0,1,1,power network problem,1977600
TSOPF,TSOPF_FS_b39_c30,120216,120216,3121160,1,0,0,0,1,1,power network problem,3121160
TSOPF,TSOPF_FS_b39_c7,28216,28216,730080,1,0,0,0,1,1,power network problem,730080
TSOPF,TSOPF_FS_b9_c1,2454,2454,25032,1,0,0,0,1,1,power network problem,25032
TSOPF,TSOPF_FS_b9_c6,14454,14454,147972,1,0,0,0,1,1,power network problem,147972
TSOPF,TSOPF_RS_b162_c1,5374,5374,205399,1,0,0,0,0.02981942459702805,0.002418331351367556,power network problem,205399
TSOPF,TSOPF_RS_b162_c3,15374,15374,610299,1,0,0,0,0.02683526094131803,0.0008133934303355415,power network problem,610299
TSOPF,TSOPF_RS_b162_c4,20374,20374,812749,1,0,0,0,0.02645844479664045,0.0006107347997698388,power network problem,812749
TSOPF,TSOPF_RS_b2052_c1,25626,25626,6761100,1,0,0,0,0.003886561090908282,0.0002050869579089441,power network problem,6761100
TSOPF,TSOPF_RS_b2383_c1,38120,38120,16171169,1,0,0,0,0.002485718029041526,0.0003350401831305099,power network problem,16171169
TSOPF,TSOPF_RS_b300_c1,14538,14538,1474325,1,0,0,0,0.01034334678703541,0.0003506683588241378,power network problem,1474325
TSOPF,TSOPF_RS_b300_c2,28338,28338,2943887,1,0,0,0,0.00991209710027776,0.0001755931670937033,power network problem,2943887
TSOPF,TSOPF_RS_b300_c3,42138,42138,4413449,1,0,0,0,0.009768063952888569,0.0001171197776188222,power network problem,4413449
TSOPF,TSOPF_RS_b39_c19,38098,38098,684206,1,0,0,0,0.05914025923776359,0.0001300058038305281,power network problem,684206
TSOPF,TSOPF_RS_b39_c30,60098,60098,1079986,1,0,0,0,0.05903687108113011,8.236061201778597e-05,power network problem,1079986
TSOPF,TSOPF_RS_b39_c7,14098,14098,252446,1,0,0,0,0.05962284731399325,0.0003524007299729407,power network problem,252446
TSOPF,TSOPF_RS_b678_c1,18696,18696,4396289,1,0,0,0,0.004448301852317109,0.0003256971884064591,power network problem,4396289
TSOPF,TSOPF_RS_b678_c2,35696,35696,8781949,1,0,0,0,0.004170134538170976,0.0001630280691806068,power network problem,8781949
TSOPF,TSOPF_RS_b9_c6,7224,7224,54082,1,0,0,0,0.1544436146377894,0.0002560546249866638,power network problem,54082
Lee,fem_hifreq_circuit,491100,491100,20239237,0,0,1,0,0.999999037883928,0.4990933575151925,electromagnetics problem,20239237
Buss,connectus,512,394792,1127525,1,1,0,0,0,0,undirected bipartite graph,1127525
Yoshiyasu,image_interp,240000,120000,711683,1,0,1,0,0,0,computer graphics/vision problem,711683
Yoshiyasu,mesh_deform,234023,9393,853829,1,0,1,0,0,0,computer graphics/vision problem,853829
Priebel,130bit,584,575,6120,1,1,0,0,0,0,combinatorial problem,6120
Priebel,145bit,1002,993,11315,1,1,0,0,0,0,combinatorial problem,11315
Priebel,162bit,3606,3597,37118,1,1,0,0,0,0,combinatorial problem,37118
Priebel,176bit,7441,7431,82270,1,1,0,0,0,0,combinatorial problem,82270
Priebel,192bit,13691,13682,154303,1,1,0,0,0,0,combinatorial problem,154303
Priebel,208bit,24430,24421,299756,1,1,0,0,0,0,combinatorial problem,299756
MathWorks,TS,2142,2142,45262,1,0,0,0,0.9525732031943213,0.04130434782608695,counter-example problem,45262
Botonakis,thermomech_TC,102158,102158,711558,1,0,1,1,1,1,thermal problem,711558
Botonakis,thermomech_TK,102158,102158,711558,1,0,1,1,1,1,thermal problem,711558
Botonakis,thermomech_dM,204316,204316,1423116,1,0,1,1,1,1,thermal problem,1423116
Botonakis,thermomech_dK,204316,204316,2846228,1,0,1,0,1,0.6652727267221619,thermal problem,2846228
MaxPlanck,shallow_water1,81920,81920,327680,1,0,1,1,1,1,computational fluid dynamics problem,327680
MaxPlanck,shallow_water2,81920,81920,327680,1,0,1,1,1,1,computational fluid dynamics problem,327680
Buss,12month1,12471,872622,22624727,1,1,0,0,0,0,undirected bipartite graph,22624727
Clark,tomographic1,73159,59498,647495,1,0,1,0,0,0,computer graphics/vision problem,647495
Bourchtein,atmosmodd,1270432,1270432,8814880,1,0,1,0,1,0.6690207156308852,computational fluid dynamics problem,8814880
Bourchtein,atmosmodj,1270432,1270432,8814880,1,0,1,0,1,0.6690207156308852,computational fluid dynamics problem,8814880
Bourchtein,atmosmodl,1489752,1489752,10319760,1,0,1,0,1,0.6714503542918647,computational fluid dynamics problem,10319760
Bourchtein,atmosmodm,1489752,1489752,10319760,1,0,1,0,1,0.6714503542918647,computational fluid dynamics problem,10319760
Puri,ABACUS_shell_ud,23412,23412,218484,1,0,1,0,1,0.9753731955380578,model reduction problem,218484
Puri,ABACUS_shell_ld,23412,23412,218484,0,0,1,0,1,0.8850885826771654,model reduction problem,218484
Puri,ABACUS_shell_md,23412,23412,218484,0,0,1,0,1,0.8850885826771654,model reduction problem,218484
Puri,ABACUS_shell_hd,23412,23412,218484,0,0,1,0,1,0.8850885826771654,model reduction problem,218484
Stevenson,LargeRegFile,2111154,801374,4944201,1,0,0,0,0,0,circuit simulation problem,4944201
Freescale,memchip,2707524,2707524,13343948,1,0,0,0,0.9058013004223939,0.4015860962358702,circuit simulation problem,14810202
Freescale,transient,178866,178866,961368,1,0,0,0,0.9996742983044353,0.243597788123496,circuit simulation problem,961790
Freescale,circuit5M,5558326,5558326,59524291,1,0,0,0,0.9999998517635799,0.4198865531852634,circuit simulation problem,59524291
Freescale,circuit5M_dc,3523317,3523317,14865409,1,0,0,0,0.9072118240231114,0.7150571517141635,circuit simulation problem,19194193
Grund,poli3,16955,16955,37849,1,0,0,0,0.00507322676366421,0.0005743275581506652,economic problem,37849
Grund,poli4,33833,33833,73249,1,0,0,0,0.003551857113862391,0.0002029632636492795,economic problem,73249
Belcastro,human_gene1,22283,22283,24669643,1,0,0,0,1,1,undirected weighted graph,24669643
Belcastro,human_gene2,14340,14340,18068388,1,0,0,0,1,1,undirected weighted graph,18068388
Belcastro,mouse_gene,45101,45101,28967291,1,0,0,0,1,1,undirected weighted graph,28967291
Um,offshore,259789,259789,4242673,1,0,1,1,1,1,electromagnetics problem,4242673
SNAP,soc-Epinions1,75888,75888,508837,1,1,0,0,0.405226035056413,0.405226035056413,directed graph,508837
SNAP,soc-LiveJournal1,4847571,4847571,68993773,1,1,0,0,0.7484193555024753,0.7484193555024753,directed graph,68993773
SNAP,soc-Slashdot0811,77360,77360,905468,1,1,0,0,0.8669352939826918,0.8669352939826918,directed graph,905468
SNAP,soc-Slashdot0902,82168,82168,948464,1,1,0,0,0.8410650442849082,0.8410650442849082,directed graph,948464
SNAP,wiki-Vote,8297,8297,103689,1,1,0,0,0.0564572905515532,0.0564572905515532,directed graph,103689
SNAP,email-EuAll,265214,265214,420045,1,1,0,0,0.2600511748250413,0.2600511748250413,directed graph,420045
SNAP,email-Enron,36692,36692,367662,1,1,0,0,1,1,directed graph,367662
SNAP,wiki-Talk,2394385,2394385,5021410,1,1,0,0,0.1441208744157517,0.1441208744157517,directed graph,5021410
SNAP,cit-HepPh,34546,34546,421578,1,1,0,0,0.003117186276789061,0.003117186276789061,directed graph,421578
SNAP,cit-HepTh,27770,27770,352807,1,1,0,0,0.002738343613933237,0.002738343613933237,directed graph,352807
SNAP,cit-Patents,3774768,3774768,16518948,1,1,0,0,0,0,directed graph,16518948
SNAP,ca-AstroPh,18772,18772,396160,1,1,0,0,1,1,undirected graph,396160
SNAP,ca-CondMat,23133,23133,186936,1,1,0,0,1,1,undirected graph,186936
SNAP,ca-GrQc,5242,5242,28980,1,1,0,0,1,1,undirected graph,28980
SNAP,ca-HepPh,12008,12008,237010,1,1,0,0,1,1,undirected graph,237010
SNAP,ca-HepTh,9877,9877,51971,1,1,0,0,1,1,undirected graph,51971
SNAP,web-BerkStan,685230,685230,7600595,1,1,0,0,0.2502764586193581,0.2502764586193581,directed graph,7600595
SNAP,web-Google,916428,916428,5105039,1,1,0,0,0.3067510355944391,0.3067510355944391,directed graph,5105039
SNAP,web-NotreDame,325729,325729,1497134,1,1,0,0,0.5165359238309862,0.5165359238309862,directed graph,1497134
SNAP,web-Stanford,281903,281903,2312497,1,1,0,0,0.2766368994208425,0.2766368994208425,directed graph,2312497
SNAP,amazon0302,262111,262111,1234877,1,1,0,0,0.5427018237443891,0.5427018237443891,directed graph,1234877
SNAP,amazon0312,400727,400727,3200440,1,1,0,0,0.5315337891039982,0.5315337891039982,directed graph,3200440
SNAP,amazon0505,410236,410236,3356824,1,1,0,0,0.5465803390347542,0.5465803390347542,directed graph,3356824
SNAP,amazon0601,403394,403394,3387388,1,1,0,0,0.5573497928197183,0.5573497928197183,directed graph,3387388
SNAP,p2p-Gnutella04,10879,10879,39994,1,1,0,0,0,0,directed graph,39994
SNAP,p2p-Gnutella05,8846,8846,31839,1,1,0,0,0,0,directed graph,31839
SNAP,p2p-Gnutella06,8717,8717,31525,1,1,0,0,0,0,directed graph,31525
SNAP,p2p-Gnutella08,6301,6301,20777,1,1,0,0,0,0,directed graph,20777
SNAP,p2p-Gnutella09,8114,8114,26013,1,1,0,0,0,0,directed graph,26013
SNAP,p2p-Gnutella24,26518,26518,65369,1,1,0,0,0,0,directed graph,65369
SNAP,p2p-Gnutella25,22687,22687,54705,1,1,0,0,0,0,directed graph,54705
SNAP,p2p-Gnutella30,36682,36682,88328,1,1,0,0,0,0,directed graph,88328
SNAP,p2p-Gnutella31,62586,62586,147892,1,1,0,0,0,0,directed graph,147892
SNAP,roadNet-CA,1971281,1971281,5533214,1,1,0,0,1,1,undirected graph,5533214
SNAP,roadNet-PA,1090920,1090920,3083796,1,1,0,0,1,1,undirected graph,3083796
SNAP,roadNet-TX,1393383,1393383,3843320,1,1,0,0,1,1,undirected graph,3843320
SNAP,as-735,7716,7716,26467,1,1,0,0,1,1,undirected graph sequence,26467
SNAP,as-Skitter,1696415,1696415,22190596,1,1,0,0,1,1,undirected graph,22190596
SNAP,as-caida,31379,31379,106762,1,0,0,0,1,0.07869841329311927,directed weighted graph sequence,106762
SNAP,Oregon-1,11492,11492,46818,1,1,0,0,1,1,undirected graph sequence,46818
SNAP,Oregon-2,11806,11806,65460,1,1,0,0,1,1,undirected graph sequence,65460
SNAP,soc-sign-epinions,131828,131828,841372,1,0,0,0,0.3082520316984202,0.3018224331855771,directed weighted graph,841372
SNAP,soc-sign-Slashdot081106,77357,77357,516575,1,0,0,0,0.1859207278710739,0.1786110438948846,directed weighted graph,516575
SNAP,soc-sign-Slashdot090216,81871,81871,545671,1,0,0,0,0.175926519826049,0.168574104176326,directed weighted graph,545671
SNAP,soc-sign-Slashdot090221,82144,82144,549202,1,0,0,0,0.1774246998372184,0.1703271291801559,directed weighted graph,549202
Dziekonski,gsm_106857,589446,589446,21758924,1,0,1,0,1,1,electromagnetics problem,21758924
Gleich,flickr,820878,820878,9837214,1,1,0,0,0.653017002578169,0.653017002578169,directed graph,9837214
Gleich,minnesota,2642,2642,6606,1,1,0,0,1,1,undirected graph,6606
Gleich,usroads-48,126146,126146,323900,1,1,0,0,1,1,undirected graph,323900
Gleich,usroads,129164,129164,330870,1,1,0,0,1,1,undirected graph,330870
Fluorem,DK01R,903,903,11766,1,0,1,0,0.9614287029365737,0,computational fluid dynamics problem,11766
Fluorem,GT01R,7980,7980,430909,1,0,1,0,0.8811455350661695,9.457852263618717e-06,computational fluid dynamics problem,430909
Fluorem,PR02R,161070,161070,8185136,1,0,1,0,0.9476492341912441,0.0001697393815055858,computational fluid dynamics problem,8185136
Fluorem,RM07R,381689,381689,37464962,1,0,1,0,0.9261667922354103,4.260681089287885e-06,computational fluid dynamics problem,37464962
Rommes,ww_36_pmec_36,66,66,1194,1,0,1,0,0.3339191564147627,0,eigenvalue/model reduction problem,1194
Rommes,ww_vref_6405,13251,13251,48737,1,0,1,0,0.707540090603374,0.5856980072816208,eigenvalue/model reduction problem,48737
Rommes,xingo_afonso_itaipu,13250,13250,48735,1,0,1,0,0.7075597554196776,0.5857142857142857,eigenvalue/model reduction problem,48735
Rommes,mimo8x8_system,13309,13309,48872,1,0,1,0,0.7060291752177048,0.5844472793832159,eigenvalue/model reduction problem,48872
Rommes,mimo28x28_system,13251,13251,48737,1,0,1,0,0.707540090603374,0.5856980072816208,eigenvalue/model reduction problem,48737
Rommes,mimo46x46_system,13250,13250,48735,1,0,1,0,0.7075597554196776,0.5857142857142857,eigenvalue/model reduction problem,48735
Rommes,juba40k,40337,40337,144945,1,0,1,0,0.6934462083788981,0.5830536596402579,eigenvalue/model reduction problem,144945
Rommes,bauru5727,40366,40366,145019,1,0,1,0,0.6931521565005984,0.5828064190876452,eigenvalue/model reduction problem,145019
Rommes,zeros_nopss_13k,13296,13296,48827,1,0,1,0,0.7083056110002218,0.5842204479929031,eigenvalue/model reduction problem,48827
Rommes,descriptor_xingo6u,20738,20738,73916,1,0,1,0,0.6848202865775669,0.5745268504272713,eigenvalue/model reduction problem,73916
Rommes,nopss_11k,11685,11685,44941,1,0,1,0,0.7502077151335311,0.6233827893175075,eigenvalue/model reduction problem,44941
Rommes,xingo3012,20944,20944,74386,1,0,1,0,0.681002526603102,0.5712336093539642,eigenvalue/model reduction problem,74386
Rommes,bips98_606,7135,7135,34738,1,0,1,0,0.9086859688195991,0.7583878152166104,eigenvalue/model reduction problem,34738
Rommes,bips98_1142,9735,9735,40983,1,0,1,0,0.8020552507215579,0.6694154587839767,eigenvalue/model reduction problem,40983
Rommes,bips98_1450,11305,11305,44678,1,0,1,0,0.7593684272891549,0.6277809047012471,eigenvalue/model reduction problem,44678
Rommes,bips07_1693,13275,13275,49044,1,0,1,0,0.706761938919083,0.5845449278560985,eigenvalue/model reduction problem,49044
Rommes,bips07_1998,15066,15066,62198,1,0,1,0,0.7978660841804587,0.6687809795849786,eigenvalue/model reduction problem,62198
Rommes,bips07_2476,16861,16861,66498,1,0,1,0,0.7574573297176583,0.6349098739830914,eigenvalue/model reduction problem,66498
Rommes,bips07_3078,21128,21128,75729,1,0,1,0,0.6861363964744979,0.5750975292587777,eigenvalue/model reduction problem,75729
Rommes,M10PI_n1,528,528,1317,1,0,1,0,1,0,eigenvalue/model reduction problem,1317
Rommes,M20PI_n1,1028,1028,2547,1,0,1,0,1,0,eigenvalue/model reduction problem,2547
Rommes,M40PI_n1,2028,2028,5007,1,0,1,0,1,0,eigenvalue/model reduction problem,5007
Rommes,M80PI_n1,4028,4028,9927,1,0,1,0,1,0,eigenvalue/model reduction problem,9927
Rommes,M10PI_n,682,682,1633,1,0,1,0,1,0.1132075471698113,eigenvalue/model reduction problem,1633
Rommes,M20PI_n,1182,1182,2881,1,0,1,0,1,0.04173622704507512,eigenvalue/model reduction problem,2881
Rommes,M40PI_n,2182,2182,5341,1,0,1,0,1,0.02274795268425842,eigenvalue/model reduction problem,5341
Rommes,M80PI_n,4182,4182,10261,1,0,1,0,1,0.01191043353978085,eigenvalue/model reduction problem,10261
Rommes,S10PI_n1,528,528,1317,1,0,1,0,1,0,eigenvalue/model reduction problem,1317
Rommes,S20PI_n1,1028,1028,2547,1,0,1,0,1,0,eigenvalue/model reduction problem,2547
Rommes,S40PI_n1,2028,2028,5007,1,0,1,0,1,0,eigenvalue/model reduction problem,5007
Rommes,S80PI_n1,4028,4028,9927,1,0,1,0,1,0,eigenvalue/model reduction problem,9927
Rommes,S10PI_n,682,682,1633,1,0,1,0,1,0.1132075471698113,eigenvalue/model reduction problem,1633
Rommes,S20PI_n,1182,1182,2881,1,0,1,0,1,0.04173622704507512,eigenvalue/model reduction problem,2881
Rommes,S40PI_n,2182,2182,5341,1,0,1,0,1,0.02274795268425842,eigenvalue/model reduction problem,5341
Rommes,S80PI_n,4182,4182,10261,1,0,1,0,1,0.01191043353978085,eigenvalue/model reduction problem,10261
Williams,pdb1HYS,36417,36417,4344765,1,0,0,1,1,1,weighted undirected graph,4344765
Williams,consph,83334,83334,6010480,1,0,1,1,1,1,2D/3D problem,6010480
Williams,cant,62451,62451,4007383,1,0,1,1,1,1,2D/3D problem,4007383
Williams,mac_econ_fwd500,206500,206500,1273389,1,0,0,0,0.05995735832675801,0.005599217836274841,economic problem,1273389
Williams,mc2depi,525825,525825,2100225,1,0,1,0,0,0,2D/3D problem,2100225
Williams,cop20k_A,121192,121192,2624331,1,0,1,0,1,1,2D/3D problem,2624331
Williams,webbase-1M,1000005,1000005,3105536,1,0,0,0,0.09552554676231316,0.01588957844838191,weighted directed graph,3105536
Freescale,FullChip,2987012,2987012,26621983,1,0,0,0,0.9999996192108144,0.005614865134161801,circuit simulation problem,26621990
Dattorro,EternityII_E,11077,262144,1503732,1,0,0,0,0,0,optimization problem,1503732
Dattorro,EternityII_Etilde,10054,204304,1170516,1,0,0,0,0,0,optimization problem,1170516
Dattorro,EternityII_A,7362,150638,782087,1,0,0,0,0,0,optimization problem,782087
Fluorem,HV15R,2017169,2017169,283073458,1,0,1,0,0.8446615474952066,0.0007082780488857875,computational fluid dynamics problem,283073458
Dziekonski,dielFilterV2clx,607232,607232,25309272,0,0,1,0,1,0.9712899015627859,electromagnetics problem,25309272
Dziekonski,dielFilterV2real,1157456,1157456,48538952,1,0,1,0,1,1,electromagnetics problem,48538952
Dziekonski,dielFilterV3clx,420408,420408,32886208,0,0,1,0,1,0.8873627016737613,electromagnetics problem,32886208
Dziekonski,dielFilterV3real,1102824,1102824,89306020,1,0,1,0,1,1,electromagnetics problem,89306020
Newman,adjnoun,112,112,850,1,1,0,0,1,1,undirected graph,850
Newman,as-22july06,22963,22963,96872,1,1,0,0,1,1,undirected graph,96872
Newman,astro-ph,16706,16706,242502,1,0,0,0,1,1,undirected weighted graph,242502
Newman,celegansneural,297,297,2345,1,0,0,0,0.1680170575692964,0.04946695095948828,directed weighted graph,2345
Newman,cond-mat,16726,16726,95188,1,0,0,0,1,1,undirected weighted graph,95188
Newman,cond-mat-2003,31163,31163,240058,1,0,0,0,1,1,undirected weighted graph,240058
Newman,cond-mat-2005,40421,40421,351382,1,0,0,0,1,1,undirected weighted graph,351386
Newman,dolphins,62,62,318,1,1,0,0,1,1,undirected graph,318
Newman,football,115,115,1226,1,0,0,0,1,1,undirected multigraph,1226
Newman,hep-th,8361,8361,31502,1,0,0,0,1,1,undirected weighted graph,31502
Newman,karate,34,34,156,1,1,0,0,1,1,undirected graph,156
Newman,lesmis,77,77,508,1,0,0,0,1,1,undirected weighted graph,508
Newman,netscience,1589,1589,5484,1,0,0,0,1,1,undirected weighted graph,5484
Newman,polblogs,1490,1490,19025,1,0,0,0,0.242561244874356,0.2414046893071181,directed multigraph,19025
Newman,polbooks,105,105,882,1,1,0,0,1,1,undirected graph,882
Newman,power,4941,4941,13188,1,1,0,0,1,1,undirected graph,13188
Arenas,PGPgiantcompo,10680,10680,48632,1,0,0,0,1,1,undirected multigraph,48632
Arenas,jazz,198,198,5484,1,0,0,0,1,1,undirected multigraph,5484
Arenas,celegans_metabolic,453,453,4065,1,0,0,0,1,1,undirected multigraph,4065
Arenas,email,1133,1133,10902,1,1,0,0,1,1,undirected graph,10902
AG-Monien,3elt,4720,4720,27444,1,1,1,0,1,1,2D/3D problem,27444
AG-Monien,3elt_dual,9000,9000,26556,1,1,1,0,1,1,2D/3D problem,26556
AG-Monien,airfoil1,4253,4253,24578,1,1,1,0,1,1,2D/3D problem,24578
AG-Monien,airfoil1_dual,8034,8034,23626,1,1,1,0,1,1,2D/3D problem,23626
AG-Monien,big_dual,30269,30269,89858,1,1,1,0,1,1,2D/3D problem,89858
AG-Monien,crack,10240,10240,60760,1,1,1,0,1,1,2D/3D problem,60760
AG-Monien,crack_dual,20141,20141,60086,1,1,1,0,1,1,2D/3D problem,60086
AG-Monien,grid1,252,252,952,1,1,1,0,1,1,2D/3D problem,952
AG-Monien,grid1_dual,224,224,840,1,1,1,0,1,1,2D/3D problem,840
AG-Monien,grid2,3296,3296,12864,1,1,1,0,1,1,2D/3D problem,12864
AG-Monien,grid2_dual,3136,3136,12224,1,1,1,0,1,1,2D/3D problem,12224
AG-Monien,netz4504,1961,1961,5156,1,1,1,0,1,1,2D/3D problem,5156
AG-Monien,netz4504_dual,615,615,2342,1,1,1,0,1,1,2D/3D problem,2342
AG-Monien,ukerbe1,5981,5981,15704,1,1,1,0,1,1,2D/3D problem,15704
AG-Monien,ukerbe1_dual,1866,1866,7076,1,1,1,0,1,1,2D/3D problem,7076
AG-Monien,whitaker3,9800,9800,57978,1,1,1,0,1,1,2D/3D problem,57978
AG-Monien,whitaker3_dual,19190,19190,57162,1,1,1,0,1,1,2D/3D problem,57162
AG-Monien,brack2,62631,62631,733118,1,1,1,0,1,1,2D/3D problem,733118
AG-Monien,wave,156317,156317,2118662,1,1,1,0,1,1,2D/3D problem,2118662
AG-Monien,diag,2559,2559,8184,1,1,1,0,1,1,2D/3D problem,8184
AG-Monien,L,956,956,3640,1,1,1,0,1,1,2D/3D problem,3640
AG-Monien,L-9,17983,17983,71192,1,1,1,0,1,1,2D/3D problem,71192
AG-Monien,stufe,1036,1036,3736,1,1,1,0,1,1,2D/3D problem,3736
AG-Monien,stufe-10,24010,24010,92828,1,1,1,0,1,1,2D/3D problem,92828
AG-Monien,biplane-9,21701,21701,84076,1,1,1,0,1,1,2D/3D problem,84076
AG-Monien,shock-9,36476,36476,142580,1,1,1,0,1,1,2D/3D problem,142580
AG-Monien,bfly,49152,49152,196608,1,1,0,0,1,1,undirected graph sequence,196608
AG-Monien,cage,366,366,5124,1,1,0,0,1,1,undirected graph sequence,5124
AG-Monien,cca,49152,49152,139264,1,1,0,0,1,1,undirected graph sequence,139264
AG-Monien,ccc,49152,49152,147456,1,1,0,0,1,1,undirected graph sequence,147456
AG-Monien,debr,1048576,1048576,4194298,1,1,0,0,1,1,undirected graph sequence,4194298
AG-Monien,se,32768,32768,98300,1,1,0,0,1,1,undirected graph sequence,98300
LAW,cnr-2000,325557,325557,3216152,1,1,0,0,0.2491384628169437,0.2491384628169437,directed graph,3216152
LAW,in-2004,1382908,1382908,16917053,1,1,0,0,0.3564974165403691,0.3564974165403691,directed graph,16917053
LAW,eu-2005,862664,862664,19235140,1,1,0,0,0.277066804642518,0.277066804642518,directed graph,19235140
LAW,enron,69244,69244,276143,1,1,0,0,0.1468201946046729,0.1468201946046729,directed graph,276143
LAW,amazon-2008,735323,735323,5158388,1,1,0,0,0.6338864001699756,0.6338864001699756,directed graph,5158388
LAW,ljournal-2008,5363260,5363260,79023142,1,1,0,0,0.7302651670539438,0.7302651670539438,directed graph,79023142
LAW,hollywood-2009,1139905,1139905,113891327,1,1,0,0,1,1,undirected graph,113891327
LAW,dblp-2010,326186,326186,1615400,1,1,0,0,1,1,undirected graph,1615400
LAW,webbase-2001,118142155,118142155,1019903190,1,1,0,0,0.2780598082364509,0.2780598082364509,directed graph,1019903190
LAW,uk-2002,18520486,18520486,298113762,1,1,0,0,0.2084315853924949,0.2084315853924949,directed graph,298113762
LAW,indochina-2004,7414866,7414866,194109311,1,1,0,0,0.4240142027924715,0.4240142027924715,directed graph,194109311
LAW,it-2004,41291594,41291594,1150725436,1,1,0,0,0.1906175218924703,0.1906175218924703,directed graph,1150725436
LAW,arabic-2005,22744080,22744080,639999458,1,1,0,0,0.2447917196533005,0.2447917196533005,directed graph,639999458
LAW,sk-2005,50636154,50636154,1949412601,1,1,0,0,0.1245713694644861,0.1245713694644861,directed graph,1949412601
LAW,uk-2005,39459925,39459925,936364282,1,1,0,0,0.3002522210250522,0.3002522210250522,directed graph,936364282
DIMACS10,caidaRouterLevel,192244,192244,1218132,1,1,0,0,1,1,undirected graph,1218132
DIMACS10,chesapeake,39,39,340,1,1,0,0,1,1,undirected graph,340
DIMACS10,road_central,14081816,14081816,33866826,1,1,0,0,1,1,undirected graph,33866826
DIMACS10,road_usa,23947347,23947347,57708624,1,1,0,0,1,1,undirected graph,57708624
DIMACS10,citationCiteseer,268495,268495,2313294,1,1,0,0,1,1,undirected graph,2313294
DIMACS10,coAuthorsCiteseer,227320,227320,1628268,1,1,0,0,1,1,undirected graph,1628268
DIMACS10,coAuthorsDBLP,299067,299067,1955352,1,1,0,0,1,1,undirected graph,1955352
DIMACS10,coPapersCiteseer,434102,434102,32073440,1,1,0,0,1,1,undirected graph,32073440
DIMACS10,coPapersDBLP,540486,540486,30491458,1,1,0,0,1,1,undirected graph,30491458
DIMACS10,delaunay_n10,1024,1024,6112,1,1,0,0,1,1,undirected graph,6112
DIMACS10,delaunay_n11,2048,2048,12254,1,1,0,0,1,1,undirected graph,12254
DIMACS10,delaunay_n12,4096,4096,24528,1,1,0,0,1,1,undirected graph,24528
DIMACS10,delaunay_n13,8192,8192,49094,1,1,0,0,1,1,undirected graph,49094
DIMACS10,delaunay_n14,16384,16384,98244,1,1,0,0,1,1,undirected graph,98244
DIMACS10,delaunay_n15,32768,32768,196548,1,1,0,0,1,1,undirected graph,196548
DIMACS10,delaunay_n16,65536,65536,393150,1,1,0,0,1,1,undirected graph,393150
DIMACS10,delaunay_n17,131072,131072,786352,1,1,0,0,1,1,undirected graph,786352
DIMACS10,delaunay_n18,262144,262144,1572792,1,1,0,0,1,1,undirected graph,1572792
DIMACS10,delaunay_n19,524288,524288,3145646,1,1,0,0,1,1,undirected graph,3145646
DIMACS10,delaunay_n20,1048576,1048576,6291372,1,1,0,0,1,1,undirected graph,6291372
DIMACS10,delaunay_n21,2097152,2097152,12582816,1,1,0,0,1,1,undirected graph,12582816
DIMACS10,delaunay_n22,4194304,4194304,25165738,1,1,0,0,1,1,undirected graph,25165738
DIMACS10,delaunay_n23,8388608,8388608,50331568,1,1,0,0,1,1,undirected graph,50331568
DIMACS10,delaunay_n24,16777216,16777216,100663202,1,1,0,0,1,1,undirected graph,100663202
DIMACS10,hugebubbles-00000,18318143,18318143,54940162,1,1,0,0,1,1,undirected graph,54940162
DIMACS10,hugebubbles-00010,19458087,19458087,58359528,1,1,0,0,1,1,undirected graph,58359528
DIMACS10,hugebubbles-00020,21198119,21198119,63580358,1,1,0,0,1,1,undirected graph,63580358
DIMACS10,hugetrace-00000,4588484,4588484,13758266,1,1,0,0,1,1,undirected graph,13758266
DIMACS10,hugetrace-00010,12057441,12057441,36164358,1,1,0,0,1,1,undirected graph,36164358
DIMACS10,hugetrace-00020,16002413,16002413,47997626,1,1,0,0,1,1,undirected graph,47997626
DIMACS10,hugetric-00000,5824554,5824554,17467046,1,1,0,0,1,1,undirected graph,17467046
DIMACS10,hugetric-00010,6592765,6592765,19771708,1,1,0,0,1,1,undirected graph,19771708
DIMACS10,hugetric-00020,7122792,7122792,21361554,1,1,0,0,1,1,undirected graph,21361554
DIMACS10,kron_g500-logn16,65536,65536,4912469,1,0,0,0,1,1,undirected multigraph,4912469
DIMACS10,kron_g500-logn17,131072,131072,10228360,1,0,0,0,1,1,undirected multigraph,10228360
DIMACS10,kron_g500-logn18,262144,262144,21165908,1,0,0,0,1,1,undirected multigraph,21165908
DIMACS10,kron_g500-logn19,524288,524288,43562265,1,0,0,0,1,1,undirected multigraph,43562265
DIMACS10,kron_g500-logn20,1048576,1048576,89239674,1,0,0,0,1,1,undirected multigraph,89239674
DIMACS10,kron_g500-logn21,2097152,2097152,182082942,1,0,0,0,1,1,undirected multigraph,182082942
DIMACS10,adaptive,6815744,6815744,27248640,1,1,0,0,1,1,undirected graph,27248640
DIMACS10,channel-500x100x100-b050,4802000,4802000,85362744,1,1,0,0,1,1,undirected graph,85362744
DIMACS10,packing-500x100x100-b050,2145852,2145852,34976486,1,1,0,0,1,1,undirected graph,34976486
DIMACS10,venturiLevel3,4026819,4026819,16108474,1,1,0,0,1,1,undirected graph,16108474
DIMACS10,rgg_n_2_15_s0,32768,32768,320480,1,1,0,0,1,1,undirected random graph,320480
DIMACS10,rgg_n_2_16_s0,65536,65536,684254,1,1,0,0,1,1,undirected random graph,684254
DIMACS10,rgg_n_2_17_s0,131072,131072,1457506,1,1,0,0,1,1,undirected random graph,1457506
DIMACS10,rgg_n_2_18_s0,262144,262144,3094566,1,1,0,0,1,1,undirected random graph,3094566
DIMACS10,rgg_n_2_19_s0,524288,524288,6539532,1,1,0,0,1,1,undirected random graph,6539532
DIMACS10,rgg_n_2_20_s0,1048576,1048576,13783240,1,1,0,0,1,1,undirected random graph,13783240
DIMACS10,rgg_n_2_21_s0,2097152,2097152,28975990,1,1,0,0,1,1,undirected random graph,28975990
DIMACS10,rgg_n_2_22_s0,4194304,4194304,60718396,1,1,0,0,1,1,undirected random graph,60718396
DIMACS10,rgg_n_2_23_s0,8388608,8388608,127002786,1,1,0,0,1,1,undirected random graph,127002786
DIMACS10,rgg_n_2_24_s0,16777216,16777216,265114400,1,1,0,0,1,1,undirected random graph,265114400
DIMACS10,asia_osm,11950757,11950757,25423206,1,1,0,0,1,1,undirected graph,25423206
DIMACS10,belgium_osm,1441295,1441295,3099940,1,1,0,0,1,1,undirected graph,3099940
DIMACS10,europe_osm,50912018,50912018,108109320,1,1,0,0,1,1,undirected graph,108109320
DIMACS10,germany_osm,11548845,11548845,24738362,1,1,0,0,1,1,undirected graph,24738362
DIMACS10,great-britain_osm,7733822,7733822,16313034,1,1,0,0,1,1,undirected graph,16313034
DIMACS10,italy_osm,6686493,6686493,14027956,1,1,0,0,1,1,undirected graph,14027956
DIMACS10,luxembourg_osm,114599,114599,239332,1,1,0,0,1,1,undirected graph,239332
DIMACS10,netherlands_osm,2216688,2216688,4882476,1,1,0,0,1,1,undirected graph,4882476
DIMACS10,144,144649,144649,2148786,1,1,0,0,1,1,undirected graph,2148786
DIMACS10,598a,110971,110971,1483868,1,1,0,0,1,1,undirected graph,1483868
DIMACS10,auto,448695,448695,6629222,1,1,0,0,1,1,undirected graph,6629222
DIMACS10,cs4,22499,22499,87716,1,1,0,0,1,1,undirected graph,87716
DIMACS10,cti,16840,16840,96464,1,1,0,0,1,1,undirected graph,96464
DIMACS10,data,2851,2851,30186,1,1,0,0,1,1,undirected graph,30186
DIMACS10,fe_4elt2,11143,11143,65636,1,1,0,0,1,1,undirected graph,65636
DIMACS10,fe_body,45087,45087,327468,1,1,0,0,1,1,undirected graph,327468
DIMACS10,fe_ocean,143437,143437,819186,1,1,0,0,1,1,undirected graph,819186
DIMACS10,fe_rotor,99617,99617,1324862,1,1,0,0,1,1,undirected graph,1324862
DIMACS10,fe_sphere,16386,16386,98304,1,1,0,0,1,1,undirected graph,98304
DIMACS10,fe_tooth,78136,78136,905182,1,1,0,0,1,1,undirected graph,905182
DIMACS10,m14b,214765,214765,3358036,1,1,0,0,1,1,undirected graph,3358036
DIMACS10,t60k,60005,60005,178880,1,1,0,0,1,1,undirected graph,178880
DIMACS10,uk,4824,4824,13674,1,1,0,0,1,1,undirected graph,13674
DIMACS10,wing,62032,62032,243088,1,1,0,0,1,1,undirected graph,243088
DIMACS10,wing_nodal,10937,10937,150976,1,1,0,0,1,1,undirected graph,150976
IPSO,HTC_336_4438,226340,226340,783496,1,0,0,0,1,1,power network problem,904522
IPSO,HTC_336_9129,226340,226340,762969,1,0,0,0,1,1,power network problem,883422
IPSO,OPF_10000,43887,43887,426898,1,0,0,0,1,1,power network problem,467711
IPSO,OPF_3754,15435,15435,141478,1,0,0,0,1,1,power network problem,158273
IPSO,OPF_6000,29902,29902,274697,1,0,0,0,1,1,power network problem,302418
IPSO,TSC_OPF_1047,8140,8140,2012833,1,0,0,0,1,1,power network problem,2016902
IPSO,TSC_OPF_300,9774,9774,820783,1,0,0,0,1,1,power network problem,820804
Janna,Serena,1391349,1391349,64131971,1,0,1,1,1,1,structural problem,64531701
Janna,Emilia_923,923136,923136,40373538,1,0,1,1,1,1,structural problem,41005206
Janna,Fault_639,638802,638802,27245944,1,0,1,1,1,1,structural problem,28614564
Janna,Flan_1565,1564794,1564794,114165372,1,0,1,1,1,1,structural problem,117406044
Janna,Geo_1438,1437960,1437960,60236322,1,0,1,1,1,1,structural problem,63156690
Janna,Hook_1498,1498023,1498023,59374451,1,0,1,1,1,1,structural problem,60917445
Janna,StocF-1465,1465137,1465137,21005389,1,0,1,1,1,1,computational fluid dynamics problem,21005389
Janna,Cube_Coup_dt0,2164760,2164760,124406070,1,0,1,0,1,1,structural problem,127206144
Janna,Cube_Coup_dt6,2164760,2164760,124406070,1,0,1,0,1,1,structural problem,127206144
Janna,Long_Coup_dt0,1470152,1470152,84422970,1,0,1,0,1,1,structural problem,87088992
Janna,Long_Coup_dt6,1470152,1470152,84422970,1,0,1,0,1,1,structural problem,87088992
Schulthess,N_biocarta,1922,1996,4335,1,0,0,0,0,0,biochemical network,4335
Schulthess,N_pid,3625,3923,8054,1,0,0,0,0,0,biochemical network,8054
Schulthess,N_reactome,10204,16559,43816,1,0,0,0,0,0,biochemical network,43816
Chevron,Chevron1,37365,37365,330633,0,0,0,0,0.994503321194266,0.7103673090824775,other problem,330633
Chevron,Chevron2,90249,90249,803173,0,0,0,0,0.9963698795383519,0.6400065084076283,other problem,803173
Chevron,Chevron3,381381,381381,3413113,0,0,0,0,0.998180577966654,0.5728441696033818,other problem,3413113
Chevron,Chevron4,711450,711450,6376412,0,0,0,0,0.9986570077610406,0.5561276492234193,other problem,6376412
CPM,cz148,148,148,1527,1,0,1,0,0.4263959390862944,0.2306018854242204,2D/3D problem,1527
CPM,cz308,308,308,3182,1,0,1,0,0.4342379958246347,0.2219902574808629,2D/3D problem,3182
CPM,cz628,628,628,6346,1,0,1,0,0.441413081497027,0.2308499475341028,2D/3D problem,6346
CPM,cz1268,1268,1268,12786,1,0,1,0,0.4386178155929849,0.2340684146553221,2D/3D problem,12786
CPM,cz2548,2548,2548,25674,1,0,1,0,0.4322407679667906,0.2349736227622589,2D/3D problem,25674
CPM,cz5108,5108,5108,51412,1,0,1,0,0.433914996544575,0.2362214927436075,2D/3D problem,51412
CPM,cz10228,10228,10228,102876,1,0,1,0,0.4358431914342458,0.2371988602020551,2D/3D problem,102876
CPM,cz20468,20468,20468,206076,1,0,1,0,0.4354769190983147,0.2377052713245119,2D/3D problem,206076
CPM,cz40948,40948,40948,412148,1,0,1,0,0.4349030172413793,0.2372683189655172,2D/3D problem,412148
Davis,FX_March2010,1319,9498,301899,1,0,0,0,0,0,term/document graph,301899
Bodendiek,CurlCurl_0,11083,11083,113343,1,0,1,0,1,1,model reduction problem,113343
Bodendiek,CurlCurl_1,226451,226451,2472071,1,0,1,0,1,1,model reduction problem,2472071
Bodendiek,CurlCurl_2,806529,806529,8921789,1,0,1,0,1,1,model reduction problem,8921789
Bodendiek,CurlCurl_3,1219574,1219574,13544618,1,0,1,0,1,1,model reduction problem,13544618
Bodendiek,CurlCurl_4,2380515,2380515,26515867,1,0,1,0,1,1,model reduction problem,26515867
DIMACS10,G_n_pin_pout,100000,100000,1002396,1,1,0,0,1,1,random undirected graph,1002396
DIMACS10,preferentialAttachment,100000,100000,999970,1,1,0,0,1,1,random undirected graph,999970
DIMACS10,smallworld,100000,100000,999996,1,1,0,0,1,1,random undirected graph,999996
DIMACS10,333SP,3712815,3712815,22217266,1,1,0,0,1,1,undirected graph,22217266
DIMACS10,AS365,3799275,3799275,22736152,1,1,0,0,1,1,undirected graph,22736152
DIMACS10,M6,3501776,3501776,21003872,1,1,0,0,1,1,undirected graph,21003872
DIMACS10,NACA0015,1039183,1039183,6229636,1,1,0,0,1,1,undirected graph,6229636
DIMACS10,NLR,4163763,4163763,24975952,1,1,0,0,1,1,undirected graph,24975952
DIMACS10,ak2010,45292,45292,217098,1,0,0,0,1,1,undirected weighted graph,217098
DIMACS10,al2010,252266,252266,1230482,1,0,0,0,1,1,undirected weighted graph,1230482
DIMACS10,ar2010,186211,186211,904310,1,0,0,0,1,1,undirected weighted graph,904310
DIMACS10,az2010,241666,241666,1196094,1,0,0,0,1,1,undirected weighted graph,1196094
DIMACS10,ca2010,710145,710145,3489366,1,0,0,0,1,1,undirected weighted graph,3489366
DIMACS10,co2010,201062,201062,974574,1,0,0,0,1,1,undirected weighted graph,974574
DIMACS10,ct2010,67578,67578,336352,1,0,0,0,1,1,undirected weighted graph,336352
DIMACS10,de2010,24115,24115,116056,1,0,0,0,1,1,undirected weighted graph,116056
DIMACS10,fl2010,484481,484481,2346294,1,0,0,0,1,1,undirected weighted graph,2346294
DIMACS10,ga2010,291086,291086,1418056,1,0,0,0,1,1,undirected weighted graph,1418056
DIMACS10,hi2010,25016,25016,124126,1,0,0,0,1,1,undirected weighted graph,124126
DIMACS10,ia2010,216007,216007,1021170,1,0,0,0,1,1,undirected weighted graph,1021170
DIMACS10,id2010,149842,149842,728264,1,0,0,0,1,1,undirected weighted graph,728264
DIMACS10,il2010,451554,451554,2164464,1,0,0,0,1,1,undirected weighted graph,2164464
DIMACS10,in2010,267071,267071,1281716,1,0,0,0,1,1,undirected weighted graph,1281716
DIMACS10,ks2010,238600,238600,1121798,1,0,0,0,1,1,undirected weighted graph,1121798
DIMACS10,ky2010,161672,161672,787778,1,0,0,0,1,1,undirected weighted graph,787778
DIMACS10,la2010,204447,204447,980634,1,0,0,0,1,1,undirected weighted graph,980634
DIMACS10,ma2010,157508,157508,776610,1,0,0,0,1,1,undirected weighted graph,776610
DIMACS10,md2010,145247,145247,700378,1,0,0,0,1,1,undirected weighted graph,700378
DIMACS10,me2010,69518,69518,335476,1,0,0,0,1,1,undirected weighted graph,335476
DIMACS10,mi2010,329885,329885,1578090,1,0,0,0,1,1,undirected weighted graph,1578090
DIMACS10,mn2010,259777,259777,1227102,1,0,0,0,1,1,undirected weighted graph,1227102
DIMACS10,mo2010,343565,343565,1656568,1,0,0,0,1,1,undirected weighted graph,1656568
DIMACS10,ms2010,171778,171778,839980,1,0,0,0,1,1,undirected weighted graph,839980
DIMACS10,mt2010,132288,132288,638668,1,0,0,0,1,1,undirected weighted graph,638668
DIMACS10,nc2010,288987,288987,1416620,1,0,0,0,1,1,undirected weighted graph,1416620
DIMACS10,nd2010,133769,133769,625946,1,0,0,0,1,1,undirected weighted graph,625946
DIMACS10,ne2010,193352,193352,913854,1,0,0,0,1,1,undirected weighted graph,913854
DIMACS10,nh2010,48837,48837,234550,1,0,0,0,1,1,undirected weighted graph,234550
DIMACS10,nj2010,169588,169588,829912,1,0,0,0,1,1,undirected weighted graph,829912
DIMACS10,nm2010,168609,168609,830970,1,0,0,0,1,1,undirected weighted graph,830970
DIMACS10,nv2010,84538,84538,416998,1,0,0,0,1,1,undirected weighted graph,416998
DIMACS10,ny2010,350169,350169,1709544,1,0,0,0,1,1,undirected weighted graph,1709544
DIMACS10,oh2010,365344,365344,1768240,1,0,0,0,1,1,undirected weighted graph,1768240
DIMACS10,ok2010,269118,269118,1274148,1,0,0,0,1,1,undirected weighted graph,1274148
DIMACS10,or2010,196621,196621,979512,1,0,0,0,1,1,undirected weighted graph,979512
DIMACS10,pa2010,421545,421545,2058462,1,0,0,0,1,1,undirected weighted graph,2058462
DIMACS10,ri2010,25181,25181,125750,1,0,0,0,1,1,undirected weighted graph,125750
DIMACS10,sc2010,181908,181908,893160,1,0,0,0,1,1,undirected weighted graph,893160
DIMACS10,sd2010,88360,88360,410722,1,0,0,0,1,1,undirected weighted graph,410722
DIMACS10,tn2010,240116,240116,1193966,1,0,0,0,1,1,undirected weighted graph,1193966
DIMACS10,tx2010,914231,914231,4456272,1,0,0,0,1,1,undirected weighted graph,4456272
DIMACS10,ut2010,115406,115406,572066,1,0,0,0,1,1,undirected weighted graph,572066
DIMACS10,va2010,285762,285762,1402128,1,0,0,0,1,1,undirected weighted graph,1402128
DIMACS10,vt2010,32580,32580,155598,1,0,0,0,1,1,undirected weighted graph,155598
DIMACS10,wa2010,195574,195574,947432,1,0,0,0,1,1,undirected weighted graph,947432
DIMACS10,wi2010,253096,253096,1209404,1,0,0,0,1,1,undirected weighted graph,1209404
DIMACS10,wv2010,135218,135218,662922,1,0,0,0,1,1,undirected weighted graph,662922
DIMACS10,wy2010,86204,86204,427586,1,0,0,0,1,1,undirected weighted graph,427586
DIMACS10,vsp_barth5_1Ksep_50in_5Kout,32212,32212,203610,1,1,0,0,1,1,random unweighted graph,203610
DIMACS10,vsp_bcsstk30_500sep_10in_1Kout,58348,58348,4033156,1,1,0,0,1,1,random unweighted graph,4033156
DIMACS10,vsp_befref_fxm_2_4_air02,14109,14109,196448,1,1,0,0,1,1,random unweighted graph,196448
DIMACS10,vsp_bump2_e18_aa01_model1_crew1,56438,56438,601602,1,1,0,0,1,1,random unweighted graph,601602
DIMACS10,vsp_c-30_data_data,11023,11023,124368,1,1,0,0,1,1,random unweighted graph,124368
DIMACS10,vsp_c-60_data_cti_cs4,85830,85830,482160,1,1,0,0,1,1,random unweighted graph,482160
DIMACS10,vsp_data_and_seymourl,9167,9167,111732,1,1,0,0,1,1,random unweighted graph,111732
DIMACS10,vsp_finan512_scagr7-2c_rlfddd,139752,139752,1104040,1,1,0,0,1,1,random unweighted graph,1104040
DIMACS10,vsp_mod2_pgp2_slptsk,101364,101364,778736,1,1,0,0,1,1,random unweighted graph,778736
DIMACS10,vsp_model1_crew1_cr42_south31,45101,45101,379952,1,1,0,0,1,1,random unweighted graph,379952
DIMACS10,vsp_msc10848_300sep_100in_1Kout,21996,21996,2442056,1,1,0,0,1,1,random unweighted graph,2442056
DIMACS10,vsp_p0291_seymourl_iiasa,10498,10498,107736,1,1,0,0,1,1,random unweighted graph,107736
DIMACS10,vsp_sctap1-2b_and_seymourl,40174,40174,281662,1,1,0,0,1,1,random unweighted graph,281662
DIMACS10,vsp_south31_slptsk,39668,39668,379828,1,1,0,0,1,1,random unweighted graph,379828
DIMACS10,vsp_vibrobox_scagr7-2c_rlfddd,77328,77328,871172,1,1,0,0,1,1,random unweighted graph,871172
Janna,CoupCons3D,416800,416800,17277420,1,0,1,0,1,0.008881642549324996,structural problem,22322336
Janna,ML_Laplace,377002,377002,27582698,1,0,1,0,1,7.351401706466176e-08,structural problem,27689972
Janna,Transport,1602111,1602111,23487281,1,0,1,0,1,0,structural problem,23500731
Janna,ML_Geer,1504002,1504002,110686677,1,0,1,0,1,2.381330188145693e-07,structural problem,110879972
ANSYS,Delor64K,64719,1785345,652140,1,0,0,0,0,0,least squares problem,652140
ANSYS,Delor295K,295734,1823928,2401323,1,0,0,0,0,0,least squares problem,2401323
ANSYS,Delor338K,343236,887058,4211599,1,0,0,0,0,0,least squares problem,4211599
Sorensen,Linux_call_graph,324085,324085,1208908,1,0,0,0,0.0006324084497715383,0.0006125422157473015,directed weighted graph,1208908
LeGresley,LeGresley_2508,2508,2508,16727,1,0,0,0,0.8376116463886349,0.2557141852450946,power network problem,16727
LeGresley,LeGresley_4908,4908,4908,30482,1,0,0,0,0.9773607038123168,0.02995112414467253,power network problem,30482
LeGresley,LeGresley_87936,87936,87936,593276,1,0,0,0,0.9792020608292309,0.03427471928313486,power network problem,593276
Brogan,specular,477976,1600,7647040,1,0,1,0,0,0,computer vision problem,7647616
Janna,Bump_2911,2911419,2911419,127729899,1,0,1,1,1,1,2D/3D problem,127729899
Janna,Queen_4147,4147110,4147110,316548962,1,0,1,1,1,1,2D/3D problem,329499284
Janna,PFlow_742,742793,742793,37138461,1,0,1,1,1,1,2D/3D problem,37138461
Freescale,Freescale2,2999349,2999349,14313235,1,0,0,0,0.9853083953765489,0.5600838032920651,circuit simulation matrix,23042677
Moqri,MISKnowledgeMap,2427,2427,57022,1,0,0,0,1,1,undirected weighted graph,57022
Mazaheri,bundle_adj,513351,513351,20207907,1,0,1,1,1,1,computer vision problem,20208051
VDOL,dynamicSoaringProblem_1,647,647,5367,1,0,0,0,1,1,optimal control problem,5367
VDOL,dynamicSoaringProblem_2,1591,1591,15588,1,0,0,0,1,1,optimal control problem,15588
VDOL,dynamicSoaringProblem_3,2871,2871,32022,1,0,0,0,1,1,optimal control problem,32022
VDOL,dynamicSoaringProblem_4,3191,3191,36516,1,0,0,0,1,1,optimal control problem,36516
VDOL,dynamicSoaringProblem_5,3271,3271,36789,1,0,0,0,1,1,optimal control problem,36789
VDOL,dynamicSoaringProblem_6,3431,3431,36741,1,0,0,0,1,1,optimal control problem,36741
VDOL,dynamicSoaringProblem_7,3511,3511,37680,1,0,0,0,1,1,optimal control problem,37680
VDOL,dynamicSoaringProblem_8,3543,3543,38136,1,0,0,0,1,1,optimal control problem,38136
VDOL,freeFlyingRobot_1,798,798,5246,1,0,0,0,1,1,optimal control problem,5246
VDOL,freeFlyingRobot_2,1338,1338,11600,1,0,0,0,1,1,optimal control problem,11600
VDOL,freeFlyingRobot_3,1718,1718,12922,1,0,0,0,1,1,optimal control problem,12922
VDOL,freeFlyingRobot_4,2358,2358,18218,1,0,0,0,1,1,optimal control problem,18218
VDOL,freeFlyingRobot_5,2878,2878,24582,1,0,0,0,1,1,optimal control problem,24582
VDOL,freeFlyingRobot_6,3358,3358,27030,1,0,0,0,1,1,optimal control problem,27030
VDOL,freeFlyingRobot_7,3918,3918,31046,1,0,0,0,1,1,optimal control problem,31046
VDOL,freeFlyingRobot_8,4398,4398,34958,1,0,0,0,1,1,optimal control problem,34958
VDOL,freeFlyingRobot_9,4778,4778,39964,1,0,0,0,1,1,optimal control problem,39964
VDOL,freeFlyingRobot_10,5218,5218,40080,1,0,0,0,1,1,optimal control problem,40080
VDOL,freeFlyingRobot_11,5438,5438,40054,1,0,0,0,1,1,optimal control problem,40054
VDOL,freeFlyingRobot_12,5578,5578,41940,1,0,0,0,1,1,optimal control problem,41940
VDOL,freeFlyingRobot_13,5718,5718,43994,1,0,0,0,1,1,optimal control problem,43994
VDOL,freeFlyingRobot_14,5958,5958,43298,1,0,0,0,1,1,optimal control problem,43298
VDOL,freeFlyingRobot_15,6038,6038,43378,1,0,0,0,1,1,optimal control problem,43378
VDOL,freeFlyingRobot_16,6078,6078,44006,1,0,0,0,1,1,optimal control problem,44006
VDOL,goddardRocketProblem_1,831,831,8498,1,0,0,0,1,1,optimal control problem,8498
VDOL,goddardRocketProblem_2,867,867,9058,1,0,0,0,1,1,optimal control problem,9058
VDOL,hangGlider_1,360,360,3477,1,0,0,0,1,1,optimal control problem,3477
VDOL,hangGlider_2,1647,1647,14754,1,0,0,0,1,1,optimal control problem,14754
VDOL,hangGlider_3,10260,10260,92703,1,0,0,0,1,1,optimal control problem,92703
VDOL,hangGlider_4,15561,15561,149532,1,0,0,0,1,1,optimal control problem,149532
VDOL,hangGlider_5,16011,16011,155246,1,0,0,0,1,1,optimal control problem,155246
VDOL,kineticBatchReactor_1,2052,2052,20600,1,0,0,0,1,1,optimal control problem,20600
VDOL,kineticBatchReactor_2,4361,4361,44840,1,0,0,0,1,1,optimal control problem,44840
VDOL,kineticBatchReactor_3,5082,5082,53219,1,0,0,0,1,1,optimal control problem,53219
VDOL,kineticBatchReactor_4,7105,7105,74869,1,0,0,0,1,1,optimal control problem,74869
VDOL,kineticBatchReactor_5,7641,7641,80767,1,0,0,0,1,1,optimal control problem,80767
VDOL,kineticBatchReactor_6,7773,7773,82500,1,0,0,0,1,1,optimal control problem,82500
VDOL,kineticBatchReactor_7,7968,7968,84508,1,0,0,0,1,1,optimal control problem,84508
VDOL,kineticBatchReactor_8,8052,8052,85194,1,0,0,0,1,1,optimal control problem,85194
VDOL,kineticBatchReactor_9,8115,8115,86183,1,0,0,0,1,1,optimal control problem,86183
VDOL,lowThrust_1,584,584,6133,1,0,0,0,1,1,optimal control problem,6133
VDOL,lowThrust_2,2312,2312,26261,1,0,0,0,1,1,optimal control problem,26261
VDOL,lowThrust_3,7064,7064,80645,1,0,0,0,1,1,optimal control problem,80645
VDOL,lowThrust_4,13562,13562,160947,1,0,0,0,1,1,optimal control problem,160947
VDOL,lowThrust_5,16262,16262,198369,1,0,0,0,1,1,optimal control problem,198369
VDOL,lowThrust_6,16928,16928,207349,1,0,0,0,1,1,optimal control problem,207349
VDOL,lowThrust_7,17378,17378,211561,1,0,0,0,1,1,optimal control problem,211561
VDOL,lowThrust_8,17702,17702,216445,1,0,0,0,1,1,optimal control problem,216445
VDOL,lowThrust_9,18044,18044,219589,1,0,0,0,1,1,optimal control problem,219589
VDOL,lowThrust_10,18260,18260,222005,1,0,0,0,1,1,optimal control problem,222005
VDOL,lowThrust_11,18368,18368,223801,1,0,0,0,1,1,optimal control problem,223801
VDOL,lowThrust_12,18458,18458,224593,1,0,0,0,1,1,optimal control problem,224593
VDOL,lowThrust_13,18476,18476,224897,1,0,0,0,1,1,optimal control problem,224897
VDOL,orbitRaising_1,442,442,2906,1,0,0,0,1,1,optimal control problem,2906
VDOL,orbitRaising_2,739,739,6526,1,0,0,0,1,1,optimal control problem,6526
VDOL,orbitRaising_3,761,761,6098,1,0,0,0,1,1,optimal control problem,6098
VDOL,orbitRaising_4,915,915,7790,1,0,0,0,1,1,optimal control problem,7790
VDOL,reorientation_1,677,677,7326,1,0,0,0,1,1,optimal control problem,7326
VDOL,reorientation_2,1544,1544,17910,1,0,0,0,1,1,optimal control problem,17910
VDOL,reorientation_3,2513,2513,32166,1,0,0,0,1,1,optimal control problem,32166
VDOL,reorientation_4,2717,2717,33630,1,0,0,0,1,1,optimal control problem,33630
VDOL,reorientation_5,2904,2904,35590,1,0,0,0,1,1,optimal control problem,35590
VDOL,reorientation_6,3006,3006,37342,1,0,0,0,1,1,optimal control problem,37342
VDOL,reorientation_7,3057,3057,37150,1,0,0,0,1,1,optimal control problem,37150
VDOL,reorientation_8,3108,3108,37894,1,0,0,0,1,1,optimal control problem,37894
VDOL,spaceShuttleEntry_1,560,560,6891,1,0,0,0,1,1,optimal control problem,6891
VDOL,spaceShuttleEntry_2,1428,1428,24073,1,0,0,0,1,1,optimal control problem,24073
VDOL,spaceShuttleEntry_3,1834,1834,28757,1,0,0,0,1,1,optimal control problem,28757
VDOL,spaceShuttleEntry_4,2450,2450,39669,1,0,0,0,1,1,optimal control problem,39669
VDOL,spaceStation_1,99,99,927,1,0,0,0,1,1,optimal control problem,927
VDOL,spaceStation_2,329,329,5817,1,0,0,0,1,1,optimal control problem,5817
VDOL,spaceStation_3,467,467,5103,1,0,0,0,1,1,optimal control problem,5103
VDOL,spaceStation_4,950,950,13626,1,0,0,0,1,1,optimal control problem,13626
VDOL,spaceStation_5,1019,1019,15219,1,0,0,0,1,1,optimal control problem,15219
VDOL,spaceStation_6,1111,1111,17595,1,0,0,0,1,1,optimal control problem,17595
VDOL,spaceStation_7,1134,1134,18252,1,0,0,0,1,1,optimal control problem,18252
VDOL,spaceStation_8,1157,1157,18945,1,0,0,0,1,1,optimal control problem,18945
VDOL,spaceStation_9,1180,1180,19674,1,0,0,0,1,1,optimal control problem,19674
VDOL,spaceStation_10,1272,1272,17478,1,0,0,0,1,1,optimal control problem,17478
VDOL,spaceStation_11,1364,1364,18954,1,0,0,0,1,1,optimal control problem,18954
VDOL,spaceStation_12,1410,1410,19728,1,0,0,0,1,1,optimal control problem,19728
VDOL,spaceStation_13,1617,1617,23649,1,0,0,0,1,1,optimal control problem,23649
VDOL,spaceStation_14,1640,1640,24324,1,0,0,0,1,1,optimal control problem,24324
VDOL,tumorAntiAngiogenesis_1,205,205,1783,1,0,0,0,1,1,optimal control problem,1783
VDOL,tumorAntiAngiogenesis_2,305,305,2699,1,0,0,0,1,1,optimal control problem,2699
VDOL,tumorAntiAngiogenesis_3,410,410,3952,1,0,0,0,1,1,optimal control problem,3952
VDOL,tumorAntiAngiogenesis_4,455,455,4593,1,0,0,0,1,1,optimal control problem,4593
VDOL,tumorAntiAngiogenesis_5,460,460,4690,1,0,0,0,1,1,optimal control problem,4690
VDOL,tumorAntiAngiogenesis_6,465,465,4795,1,0,0,0,1,1,optimal control problem,4795
VDOL,tumorAntiAngiogenesis_7,475,475,4597,1,0,0,0,1,1,optimal control problem,4597
VDOL,tumorAntiAngiogenesis_8,490,490,4776,1,0,0,0,1,1,optimal control problem,4776
Meng,iChem_Jacobian,274087,274087,4137369,0,0,0,0,0.9801722990969854,0.6457048695901567,computational chemistry problem,4137369
Harvard_Seismology,JP,87616,67320,13734559,1,0,0,0,0,0,tomography problem,13734559
Mycielski,mycielskian2,2,2,2,1,1,0,0,1,1,undirected graph,2
Mycielski,mycielskian3,5,5,10,1,1,0,0,1,1,undirected graph,10
Mycielski,mycielskian4,11,11,40,1,1,0,0,1,1,undirected graph,40
Mycielski,mycielskian5,23,23,142,1,1,0,0,1,1,undirected graph,142
Mycielski,mycielskian6,47,47,472,1,1,0,0,1,1,undirected graph,472
Mycielski,mycielskian7,95,95,1510,1,1,0,0,1,1,undirected graph,1510
Mycielski,mycielskian8,191,191,4720,1,1,0,0,1,1,undirected graph,4720
Mycielski,mycielskian9,383,383,14542,1,1,0,0,1,1,undirected graph,14542
Mycielski,mycielskian10,767,767,44392,1,1,0,0,1,1,undirected graph,44392
Mycielski,mycielskian11,1535,1535,134710,1,1,0,0,1,1,undirected graph,134710
Mycielski,mycielskian12,3071,3071,407200,1,1,0,0,1,1,undirected graph,407200
Mycielski,mycielskian13,6143,6143,1227742,1,1,0,0,1,1,undirected graph,1227742
Mycielski,mycielskian14,12287,12287,3695512,1,1,0,0,1,1,undirected graph,3695512
Mycielski,mycielskian15,24575,24575,11111110,1,1,0,0,1,1,undirected graph,11111110
Mycielski,mycielskian16,49151,49151,33382480,1,1,0,0,1,1,undirected graph,33382480
Mycielski,mycielskian17,98303,98303,100245742,1,1,0,0,1,1,undirected graph,100245742
Mycielski,mycielskian18,196607,196607,300933832,1,1,0,0,1,1,undirected graph,300933832
Mycielski,mycielskian19,393215,393215,903194710,1,1,0,0,1,1,undirected graph,903194710
Mycielski,mycielskian20,786431,786431,2710370560,1,1,0,0,1,1,undirected graph,2710370560
SNAP,CollegeMsg,1899,1899,20296,1,0,0,0,0.6363815530153725,0.263204572329523,directed temporal multigraph,20296
SNAP,com-Amazon,334863,334863,1851744,1,1,0,0,1,1,undirected graph with communities,1851744
SNAP,com-DBLP,317080,317080,2099732,1,1,0,0,1,1,undirected graph with communities,2099732
SNAP,com-Friendster,65608366,65608366,3612134270,1,1,0,0,1,1,undirected graph with communities,3612134270
SNAP,com-LiveJournal,3997962,3997962,69362378,1,1,0,0,1,1,undirected graph with communities,69362378
SNAP,com-Orkut,3072441,3072441,234370166,1,1,0,0,1,1,undirected graph with communities,234370166
SNAP,com-Youtube,1134890,1134890,5975248,1,1,0,0,1,1,undirected graph with communities,5975248
SNAP,email-Eu-core,1005,1005,25571,1,1,0,0,0.7112198644149385,0.7112198644149385,directed graph with communities,25571
SNAP,email-Eu-core-temporal,1005,1005,24929,1,0,0,0,0.7112198644149385,0.1435276184363592,directed temporal multigraph,24929
SNAP,higgs-twitter,456626,456626,14855842,1,1,0,0,0.3160251211999823,0.3160251211999823,directed temporal multigraph,14855842
SNAP,loc-Brightkite,58228,58228,428156,1,1,0,0,1,1,undirected graph,428156
SNAP,loc-Gowalla,196591,196591,1900654,1,1,0,0,1,1,undirected graph,1900654
SNAP,soc-Pokec,1632803,1632803,30622564,1,1,0,0,0.5434293483720044,0.5434293483720044,directed graph,30622564
SNAP,soc-sign-bitcoin-alpha,3783,3783,24186,1,0,0,0,0.832051600099231,0.5957165302240965,directed weighted temporal graph,24186
SNAP,soc-sign-bitcoin-otc,5881,5881,35592,1,0,0,0,0.7923128792987189,0.5689480782198246,directed weighted temporal graph,35592
SNAP,sx-askubuntu,159316,159316,596933,1,0,0,0,0.3265757288095759,0.1849102403322678,directed temporal multigraph,596933
SNAP,sx-mathoverflow,24818,24818,239978,1,0,0,0,0.3509349053252102,0.1609975832379348,directed temporal multigraph,239978
SNAP,sx-stackoverflow,2601977,2601977,36233450,1,0,0,0,0.3837726021373516,0.2153393177894375,directed temporal multigraph,36233450
SNAP,sx-superuser,194085,194085,924886,1,0,0,0,0.3272723867800749,0.197851768013418,directed temporal multigraph,924886
SNAP,twitter7,41652230,41652230,1468365182,1,1,0,0,0.3621059600332965,0.3621059600332965,directed graph,1468365182
SNAP,wiki-RfA,11380,11380,188077,1,0,0,0,0.07451698016852498,0.06452676823559451,directed weighted temporal multigraph,188077
SNAP,wiki-talk-temporal,1140149,1140149,3309592,1,0,0,0,0.2189736490582744,0.07817954976807415,directed temporal multigraph,3309592
SNAP,wiki-topcats,1791489,1791489,28511807,1,1,0,0,0.2149515115699757,0.2149515115699757,directed graph with communities,28511807
MAWI,mawi_201512012345,18571154,18571154,38040320,1,0,0,0,1,1,undirected weighted graph,38040320
MAWI,mawi_201512020000,35991342,35991342,74485420,1,0,0,0,1,1,undirected weighted graph,74485420
MAWI,mawi_201512020030,68863315,68863315,143414960,1,0,0,0,1,1,undirected weighted graph,143414960
MAWI,mawi_201512020130,128568730,128568730,270234840,1,0,0,0,1,1,undirected weighted graph,270234840
MAWI,mawi_201512020330,226196185,226196185,480047894,1,0,0,0,1,1,undirected weighted graph,480047894
GenBank,kmer_A2a,170728175,170728175,360585172,1,1,0,0,1,1,undirected graph,360585172
GenBank,kmer_P1a,139353211,139353211,297829984,1,1,0,0,1,1,undirected graph,297829984
GenBank,kmer_U1a,67716231,67716231,138778562,1,1,0,0,1,1,undirected graph,138778562
GenBank,kmer_V1r,214005017,214005017,465410904,1,1,0,0,1,1,undirected graph,465410904
GenBank,kmer_V2a,55042369,55042369,117217600,1,1,0,0,1,1,undirected graph,117217600
Sybrandt,MOLIERE_2016,30239687,30239687,6669254694,1,0,0,0,1,1,undirected weighted graph,6677301366
Guettel,TEM27623,27623,27623,439469,1,0,1,0,1,1,electromagnetics problem,439469
Guettel,TEM152078,152078,152078,6459326,1,0,1,0,1,1,electromagnetics problem,6459326
Guettel,TEM181302,181302,181302,7839010,1,0,1,0,1,1,electromagnetics problem,7839010
Grueninger,windtunnel_evap2d,8256,8256,109368,1,0,1,0,1,0,computational fluid dynamics problem,233468
Grueninger,windtunnel_evap3d,40816,40816,803978,1,0,1,0,1,0,computational fluid dynamics problem,2730600
PowerSystem,power197k,197156,197156,805839,1,0,0,0,0.2139400937122758,0.02415229830828888,power network problem,3698357
Goodwin,Goodwin_010,1182,1182,32282,1,0,1,0,0.9018121596229179,0.05496990350011147,computational fluid dynamics,32282
Goodwin,Goodwin_013,1965,1965,56069,1,0,1,0,0.9250320454129281,0.05779161325764512,computational fluid dynamics,56069
Goodwin,Goodwin_017,3317,3317,97773,1,0,1,0,0.9419021841757411,0.06036381947504249,computational fluid dynamics,97773
Goodwin,Goodwin_023,6005,6005,182168,1,0,1,0,0.9572036973485083,0.06214380952916754,computational fluid dynamics,182168
Goodwin,Goodwin_030,10142,10142,312814,1,0,1,0,0.966280360610536,0.06332624905442888,computational fluid dynamics,312814
Goodwin,Goodwin_040,17922,17922,561677,1,0,1,0,0.9746314856878265,0.06442027585251406,computational fluid dynamics,561677
Goodwin,Goodwin_054,32510,32510,1030878,1,0,1,0,0.9804679703906704,0.06537882962720246,computational fluid dynamics,1030878
Goodwin,Goodwin_071,56021,56021,1797934,1,0,1,0,0.9849308636424431,0.06556841497181332,computational fluid dynamics,1797934
Goodwin,Goodwin_095,100037,100037,3226066,1,0,1,0,0.9880933163299772,0.06443620776105316,computational fluid dynamics,3226066
Goodwin,Goodwin_127,178437,178437,5778545,1,0,1,0,0.9902002197399873,0.06589012929818107,computational fluid dynamics,5778545
TAMU_SmartGridCenter,ACTIVSg2000,4000,4000,28505,1,0,0,0,1,0.007345439706182412,power network problem,29336
TAMU_SmartGridCenter,ACTIVSg10K,20000,20000,135888,1,0,0,0,1,0.02328109899213033,power network problem,137736
TAMU_SmartGridCenter,ACTIVSg70K,69999,69999,238627,1,0,0,0,1,1,power network problem,238627
Embree,ifiss_mat,96307,96307,3599932,1,0,1,0,1,0.2845118352876235,computational fluid dynamics,3599932
Hardesty,Hardesty1,938905,938905,12143314,1,0,1,0,1,1,computer graphics/vision problem,12143314
Hardesty,Hardesty2,929901,303645,4020731,1,0,1,0,0,0,computer graphics/vision problem,4020731
Hardesty,Hardesty3,8217820,7591564,40451632,1,0,1,0,0,0,computer graphics/vision problem,40451632
VLSI,nv1,75468,75468,1635003,1,0,1,0,1,0.2136393219773843,semiconductor device problem,2449194
VLSI,nv2,1453908,1453908,37475646,1,0,1,0,1,0.1982255825635065,semiconductor device problem,52728362
VLSI,imagesensor,118758,118758,1446396,1,0,1,0,1,0.2826177015120085,semiconductor device problem,1893170
VLSI,mosfet2,46994,46994,1013062,1,0,1,0,1,0.1797368301196189,semiconductor device problem,1499460
VLSI,power9,155376,155376,1887730,1,0,1,0,1,0.3018551635520223,semiconductor device problem,2512300
VLSI,radiation,223104,223104,5526637,1,0,1,0,1,0.1890109856957617,semiconductor device problem,7637688
VLSI,test1,392908,392908,9447535,1,0,1,0,1,0.2651539373184561,semiconductor device problem,12968200
VLSI,dgreen,1200611,1200611,26606169,1,0,1,0,1,0.1732208361650628,semiconductor device problem,38259877
VLSI,vas_stokes_1M,1090664,1090664,34767207,1,0,1,0,0.420954312323566,0.1713153870930279,semiconductor process problem,34767207
VLSI,vas_stokes_2M,2146677,2146677,65129037,1,0,1,0,0.464592974921867,0.2072952172640085,semiconductor process problem,65129037
VLSI,vas_stokes_4M,4382246,4382246,131577616,1,0,1,0,0.4636465777016884,0.1138555436412505,semiconductor process problem,131577616
VLSI,stokes,11449533,11449533,349321980,1,0,1,0,0.4729070672045655,0.1293167418294988,semiconductor process problem,349321980
VLSI,ss1,205282,205282,845089,1,0,1,0,0.9936840328411537,0.04200954350296261,semiconductor process problem,845089
VLSI,ss,1652680,1652680,34753577,1,0,1,0,0.6780372145201986,0.2889301761218133,semiconductor process problem,34753577
Freescale,nxp1,414604,414604,2655880,1,0,0,0,0.9998398784682034,0.8220579996645768,circuit simulation problem,2656177
Martin,marine1,400320,400320,6226538,1,0,0,0,0.922267240944297,0,chemical oceanography problem,6226538
Negre,dendrimer,730,730,63024,1,0,0,0,1,1,computational chemistry problem,63024
Precima,analytics,303813,303813,2006126,1,0,0,0,1,1,data analytics problem,2006126

